Group-$k$ consistent measurement set maximization via maximum clique over k-Uniform hypergraphs for robust multi-robot map merging

This paper unifies the theory of consistent-set maximization for robust outlier detection in a simultaneous localization and mapping framework. We first describe the notion of pairwise consistency before discussing how a consistency graph can be formed by evaluating pairs of measurements for consistency. Finding the largest set of consistent measurements is transformed into an instance of the maximum clique problem and can be solved relatively quickly using existing maximum-clique solvers. We then generalize our algorithm to check consistency on a group-$k$ basis by using a generalized notion of consistency and using generalized graphs. We also present modified maximum clique algorithms that function on generalized graphs to find the set of measurements that is internally group-$k$ consistent. We address the exponential nature of group-$k$ consistency and present methods that can substantially decrease the number of necessary checks performed when evaluating consistency. We extend our prior work to multi-agent systems in both simulation and hardware and provide a comparison with other state-of-the-art methods.

==> figures/goats_hardware/stats.txt <==
Label	GkCM	MILP	kcore	PCM	SCGP
Chi2	0.00658676	0.00658676	53.7108	1.01581	0.390746
Res	49.8355	49.8355	412338	7717.64	2952.68
TPR	0.6625	0.6625	0.6625	0.6625	0.6625
FPR	0.575	0.575	0.575	0.575	0.575
LMERR	5.32097	5.32097	185.562	12.2512	35.1891


==> figures/hierarchy/durations.txt <==
30 3 100 
35345 10040 356 
31976 2701 354 
32498 2723 361 
33861 2882 359 
32110 2731 355 
32213 2697 351 
31787 2725 352 
31890 2660 353 
33916 2686 357 
31966 2691 355 
32545 2815 356 
32440 2735 369 
31955 2772 351 
32161 2681 441 
34516 2753 359 
33609 2768 388 
33662 2895 379 
33595 2892 381 
33216 2885 378 
32944 2812 370 
33186 2862 369 
32770 2739 360 
32201 2718 367 
32298 2766 352 
31964 2692 357 
31928 2675 354 
31870 2711 352 
32329 2798 352 
32234 2669 353 
32751 2705 368 
32050 2713 359 
32059 2702 355 
32253 2694 351 
32033 2701 353 
32234 2793 353 
32211 2706 355 
31599 2675 353 
32085 2738 383 
32029 2706 356 
31986 2776 352 
33313 2688 355 
32494 2859 392 
32739 2726 362 
32324 2719 354 
32146 2767 415 
32584 2719 354 
32321 2681 353 
33266 2700 357 
33200 2785 355 
31577 2806 354 
31711 2674 354 
31957 2728 352 
33416 2718 357 
31897 2856 351 
32181 2778 353 
33259 2686 354 
31915 2689 354 
32751 7464 1132 
41121 2785 372 
32687 2821 367 
32269 2744 361 
32368 2728 364 
32222 2762 364 
32410 2731 355 
32446 2796 412 
31924 2656 357 
32309 2718 353 
31870 2737 355 
32024 2673 354 
31878 2986 356 
31764 2703 355 
32084 2697 355 
31743 2700 357 
32124 2741 353 
32159 2703 357 
31574 2703 354 
39070 2713 355 
31790 2719 354 
31929 2724 353 
32141 3107 362 
32230 2758 354 
32395 2695 356 
32058 2826 370 
33040 2905 352 
32470 2699 356 
32275 2775 364 
32762 2770 364 
32854 2760 360 
32651 2737 364 
32816 2738 361 
32409 2760 366 
32257 2759 362 
32123 2675 355 
32172 2835 355 
32319 2744 354 
52667 2814 353 
32102 2803 369 
32944 2835 372 
32876 2780 371 
32040 2803 387 
40 3 100 
125556 13812 831 
123556 17596 913 
124443 16950 849 
124795 16918 865 
123947 16761 859 
123661 16819 854 
127596 16799 846 
124227 16925 846 
125974 16889 872 
125557 16740 857 
123784 16919 853 
123319 16793 837 
123463 16720 969 
123734 16984 852 
125556 17357 878 
125732 17059 939 
123823 16777 851 
124370 16826 868 
123749 16728 849 
123728 16722 873 
123350 16833 853 
123784 16814 863 
143642 20568 1151 
168927 18217 903 
128205 17058 878 
126909 16928 844 
125072 17124 846 
125570 17030 858 
126351 16963 860 
123576 17208 853 
124173 16744 859 
128845 17099 863 
123515 16920 845 
124308 16828 855 
132204 25946 864 
169368 17816 918 
129364 16994 867 
126968 16780 849 
125844 17048 866 
126094 17155 844 
125168 17056 904 
124697 16934 846 
125563 17228 872 
124966 16993 885 
124866 17000 882 
125820 17122 871 
125704 17061 883 
126018 17260 880 
124466 16881 861 
124887 16938 867 
124850 16990 851 
128227 17200 882 
126062 17369 887 
125415 16955 842 
125490 16908 882 
125753 17151 841 
125839 17058 884 
126331 17147 848 
127825 17210 907 
125930 17179 922 
125205 16946 850 
124142 16943 867 
123939 16876 869 
126116 17064 892 
126108 17125 887 
125658 16845 854 
127431 16886 981 
125777 17127 866 
124673 17161 873 
127683 17085 861 
125712 17105 909 
125777 17066 886 
124850 17227 848 
125492 17097 885 
125482 17204 883 
125370 16813 858 
125279 16761 871 
125580 17133 968 
125403 16888 862 
124000 16747 1044 
124467 16822 843 
125498 17099 972 
124142 16905 913 
124539 17041 852 
124115 17319 892 
125366 16899 857 
123954 16872 852 
124531 16874 838 
123865 17091 845 
124866 17063 862 
127298 17157 910 
126484 16805 871 
124227 16900 881 
124871 16959 842 
124157 16787 860 
123926 17048 846 
125216 17082 907 
124501 16918 851 
124516 16902 874 
124635 16828 862 
50 3 100 
349124 35061 1959 
347195 42087 1908 
335462 35688 1937 
336178 36144 2011 
334507 35837 1965 
342450 36700 1949 
335542 36164 1875 
338586 36420 1900 
340281 36352 1929 
337328 36570 1933 
338131 36521 1843 
336675 36378 1940 
337053 36323 1915 
336682 36072 1973 
334796 36089 1957 
339475 36743 1911 
334360 36071 1994 
335620 35879 1933 
334374 35944 1883 
338891 37043 1966 
338548 35884 1881 
337603 36100 1989 
335490 35923 1885 
337060 35913 1930 
336074 36205 1910 
335293 36443 1892 
336308 35886 1884 
337682 35999 1908 
335235 35805 1847 
341210 36598 1945 
336393 36471 1893 
338213 37118 1980 
337892 35809 1920 
336726 36375 1890 
338438 35989 1866 
337267 36386 2032 
336847 36337 1898 
336255 35887 1840 
335554 36663 1925 
338979 36109 2057 
338936 35975 1939 
338648 35977 1821 
335565 35809 1891 
340674 36558 1860 
335425 36315 1906 
338644 36374 1932 
340324 36411 1853 
338194 36555 1935 
340050 36248 2074 
335538 36989 1968 
339438 36409 1957 
334543 36154 1940 
337339 36846 1966 
337398 36352 1919 
336205 36225 1927 
339710 35996 1863 
335433 35872 1850 
335531 36424 2060 
336022 36266 1889 
334619 36440 1862 
341034 36028 1905 
336095 35974 1853 
337543 36162 1938 
333250 36235 2002 
334770 36097 1888 
337141 36064 1880 
335612 35895 1865 
337469 35961 1887 
336100 36026 1864 
336088 36364 1950 
333502 36215 2012 
335432 36989 1927 
334698 36104 1894 
338274 36132 1925 
334715 36434 1859 
347644 36109 1857 
338823 36012 1860 
334780 35958 1890 
338056 36107 1932 
340776 36258 1875 
333495 36130 1867 
335524 36234 1899 
335251 35962 1904 
335767 36569 1886 
337458 36478 1964 
337380 36193 1885 
337167 35779 1871 
336069 36254 1918 
335920 36303 1970 
333899 36253 2004 
333310 36367 1927 
335612 36114 1897 
335827 36045 1913 
334123 36198 2028 
334449 36093 1888 
334348 36322 1862 
337120 36294 1887 
335523 36019 1882 
337073 35865 1918 
335044 35896 1969 
60 3 100 
823218 31987 4535 
819255 31178 4513 
815688 32027 4473 
820524 30891 4474 
816088 31018 4576 
796700 30893 4491 
796597 31911 4353 
815652 31670 4465 
815999 31721 4555 
791561 30787 4400 
821066 32091 4563 
818364 31208 4437 
792928 31955 4542 
816558 31054 4666 
795793 31407 4592 
813653 31055 4591 
812453 31522 4651 
798382 31567 4539 
795208 31295 4534 
814253 31403 4353 
823536 31258 4560 
818586 31649 4521 
818062 31840 4685 
814589 31142 4612 
816372 32032 4361 
816024 31828 4582 
821040 31850 4598 
816334 31781 4472 
815193 31440 4519 
820874 31584 4542 
826014 31085 4624 
823240 31942 4504 
819013 31383 4572 
824805 31357 4653 
808085 30982 4665 
797575 30858 4583 
822559 31074 4582 
815012 31161 4736 
821979 30793 4411 
821826 31311 4509 
806099 31015 4571 
804198 30997 4459 
808990 31569 4492 
821195 31235 4645 
821039 31085 4399 
802496 30822 4427 
820350 31757 4576 
815467 31562 4669 
815002 31710 4688 
818024 31838 4525 
825787 31618 4749 
827546 31569 4420 
820066 31973 4627 
817400 31245 4571 
805888 31367 4452 
820736 32295 4538 
819015 31157 4637 
793942 31647 4486 
820408 30833 4515 
820707 32925 4654 
820575 31878 4631 
818614 31767 4538 
802291 32059 4671 
802450 32086 4596 
822255 31090 4518 
817773 32026 4539 
822757 31627 4547 
819624 32029 4525 
820365 31925 4637 
822723 31813 4668 
826604 31475 4494 
825338 31299 4550 
812145 31989 4714 
811024 31930 4542 
827075 31463 4660 
820086 30923 4452 
824217 31002 4609 
820732 31468 4300 
806359 31731 4525 
835031 31316 4238 
826540 31838 4339 
824557 32220 4626 
823917 31417 4545 
820485 32132 4473 
821454 31803 4558 
823070 31982 4496 
819993 32327 4633 
823276 31941 4795 
826426 32236 4668 
828206 30714 4675 
819547 32627 4666 
821782 31158 4508 
822081 30947 4581 
825923 32166 4567 
821935 30869 4519 
822841 31744 4491 
822922 31781 4637 
819628 31758 4458 
801587 30802 4573 
814685 31127 4620 
70 3 100 
1654085 147605 11405 
1655956 146799 11517 
1663464 145670 11174 
1667454 145229 11255 
1661784 145117 11453 
1660865 145745 11627 
1684615 145612 11458 
1663484 144982 10348 
1648247 146687 11304 
1661963 144931 11088 
1675300 144524 11193 
1674647 146343 11237 
1668030 144822 11389 
1653974 146452 11392 
1671482 147198 11371 
1658489 145332 11266 
1655069 145215 11405 
1654523 145592 11141 
1666057 145064 11340 
1670983 145125 11214 
1654957 145889 11407 
1648680 146390 11334 
1651955 145120 11143 
1660192 144731 11362 
1650813 144739 11148 
1668638 145039 11422 
1676289 144636 11059 
1668483 144843 11335 
1654258 146326 11561 
1645391 144918 10516 
1670855 146842 11658 
1665532 146024 11470 
1651956 145519 11136 
1658630 146661 11591 
1645269 144883 11215 
1648592 146613 11307 
1656980 145713 11336 
1643919 145780 11137 
1647807 145733 11045 
1663015 144733 11406 
1673634 144366 11240 
1668026 146082 11400 
1659125 144416 11093 
1669409 144842 11295 
1646133 144918 11383 
1692148 146011 11427 
1671364 147513 11681 
1667428 145457 11789 
1666151 146299 10330 
1687648 145800 11142 
1655829 145928 11404 
1652401 145287 11061 
1680582 146104 11450 
1653445 147276 11255 
1671648 146133 11381 
1651177 146036 11290 
1683566 145251 11128 
1662544 147065 11400 
1689889 147413 11149 
1671238 145819 11181 
1644675 145256 11321 
1662213 145653 11368 
1653949 144900 11067 
1675743 145502 11356 
1659041 146819 11303 
1667939 147393 11560 
1661844 146089 11594 
1682289 154920 11447 
1651429 144986 10886 
1667747 148755 11322 
1677598 146613 11234 
1648388 145083 11010 
1663106 146210 11269 
1659140 145422 11319 
1663482 146996 11342 
1665538 146599 11086 
1652902 145542 11344 
1648193 145574 11387 
1656875 145779 11469 
1672139 145880 11003 
1665113 145927 11269 
1655268 145803 11312 
1691559 145774 11343 
1653562 145042 11258 
1671539 145487 11115 
1663828 144270 10600 
1657150 145610 11180 
1681681 147358 11462 
1646318 145850 11337 
1657017 145426 11348 
1658297 145850 11503 
1674899 146052 11198 
1656361 147698 11448 
1647630 145711 10630 
1650821 145684 11273 
1675396 145038 10545 
1666327 145087 11257 
1664890 145690 11135 
1664041 145017 11140 
1671301 145052 11204 
80 3 100 
3167699 269820 26115 
3195923 269251 26322 
3183447 271864 27009 
3217012 273417 26259 
3206799 270255 26197 
3204610 274211 27037 
3180919 269313 26270 
3187185 271933 26914 
3176076 276084 26786 
3199577 271159 25536 
3207860 270492 25795 
3201083 272840 26827 
3193078 268470 24047 
3174552 269729 26673 
3201130 269855 26313 
3176702 269302 26430 
3197679 268910 25949 
3178743 268980 26282 
3178113 268946 25952 
3192030 271553 26083 
3198455 269704 26511 
3176361 272522 26212 
3169352 272626 26608 
3162999 285626 26747 
3165783 271597 26244 
3187559 269738 26911 
3170498 269605 25969 
3179813 268406 24315 
3160844 269031 26482 
3186235 268662 25829 
3172514 266543 24094 
3197227 272496 26615 
3159997 269706 26598 
3196081 271084 26407 
3210602 272038 26475 
3194612 272467 26934 
3231151 273319 27638 
3196022 269740 25964 
3162753 268785 24651 
3221343 267944 23613 
3198997 273147 27028 
3201581 269478 25718 
3174855 268909 25808 
3166252 269378 25926 
3179139 268234 25686 
3159997 269559 26155 
3194994 270646 26506 
3198644 269290 26515 
3148558 268845 26334 
3159688 271477 27115 
3161472 271277 26255 
3196830 272428 25157 
3187821 269972 25837 
3163289 267652 23660 
3172639 270637 26769 
3164971 271861 26675 
3190197 271551 26928 
3201709 271140 27165 
3182355 270026 26283 
3172450 271635 26363 
3204964 270741 26622 
3203047 269490 26118 
3198454 270254 26136 
3172919 272233 26696 
3207388 272159 26599 
3216037 272540 26520 
3177553 272895 26654 
3186006 270737 26663 
3165602 269043 26623 
3168053 271147 26805 
3151763 269965 26791 
3163308 268948 26034 
3212916 270868 25597 
3197596 272345 25983 
3205633 270881 26332 
3163384 268222 24656 
3201332 269859 26333 
3203999 270468 26711 
3183462 276091 27646 
3171821 276229 24733 
3163851 270569 26634 
3173365 269297 26372 
3202474 270018 26624 
3210831 269695 25906 
3188805 269695 26501 
3201038 268954 25978 
3164730 271647 26579 
3195966 272221 26433 
3173571 271776 25927 
3172493 277581 27512 
3240640 270992 26310 
3203264 273186 26507 
3205304 274671 26782 
3170436 273782 27494 
3181334 272589 27212 
3232387 270920 26619 
3217041 269866 26299 
3214583 271123 26851 
3212124 269247 26139 
3210531 268790 25929 
90 3 100 
5393859 462101 57246 
5366603 461423 56922 
5427552 459880 55951 
5381719 465590 58794 
5439355 463130 56623 
5443664 464284 57971 
5430817 460638 56696 
5435271 460847 55026 
5383327 460951 57399 
5398053 458977 55872 
5363945 458996 56109 
5380932 461619 57001 
5357589 459628 56184 
5375277 458444 58532 
5405400 464126 56350 
5407305 465128 57608 
5456586 464603 56098 
5390007 466855 57523 
5455547 462442 56131 
5386713 456102 50633 
5399023 457525 52805 
5416250 463446 56431 
5381374 479382 57240 
5418853 467179 58875 
5399579 463307 56482 
5391223 462585 57101 
5399617 467134 56765 
5378576 458268 55338 
5432809 462667 55207 
5423413 460583 56177 
5389728 460290 56829 
5403993 460328 55711 
5446284 465625 57338 
5434336 462921 56704 
5479488 461042 57939 
5450145 462178 57277 
5393056 464017 57366 
5417219 458403 55264 
5366597 459957 56712 
5406218 461387 56451 
5411720 460372 56249 
5425715 459838 56051 
5401062 458910 56430 
5440979 462178 56865 
5403909 459644 56485 
5478944 460737 56867 
5436606 464292 57431 
5404310 466900 57558 
5437748 460160 56312 
5367037 457984 50193 
5372555 470253 59295 
5371637 463995 57410 
5380219 456165 49708 
5398976 461699 56115 
5426219 462711 56565 
5430258 458099 55598 
5457157 461112 56167 
5395040 461242 56371 
5434394 460091 55261 
5424917 463236 50707 
5413788 461231 56588 
5437692 462646 56866 
5448304 453607 49453 
5377895 462808 57497 
5445480 464553 56022 
5439031 459327 56190 
5355572 459291 55331 
5406388 464959 56600 
5432952 459753 51100 
5476539 465326 56388 
5465507 467103 59125 
5417315 467508 56506 
5409037 461149 57165 
5439791 457216 51656 
5389598 463824 57419 
5362322 464068 56084 
5358838 475150 57692 
5433595 461763 57261 
5421634 463310 56383 
5377575 466148 57827 
5410207 460552 57205 
5355150 465099 59520 
5424786 463347 56711 
5396826 467422 55689 
5395723 465649 57494 
5435102 462604 56396 
5428610 465827 57469 
5397586 470630 57406 
5380489 464566 57924 
5389832 458953 50992 
5403196 467049 57751 
5418541 462506 56675 
5430019 465594 57069 
5380575 461504 56770 
5382683 464270 56383 
5386948 459574 56321 
5428983 464684 56816 
5375481 460630 56843 
5381861 462355 55812 
5389603 462768 57034 
100 3 100 
8912679 787849 118968 
8934250 780283 111421 
8989690 790206 120829 
9013697 788955 121403 
9025469 796195 127408 
9059752 794312 121513 
8965807 783703 120395 
8973960 795830 121382 
8900369 782964 121204 
8941028 799395 122189 
8925391 789955 122167 
8998700 792621 123169 
8964569 794839 122070 
8955140 791008 124019 
9015702 796433 122331 
9008763 793126 125440 
8941544 789962 122982 
8971454 788707 120859 
8951588 784622 121523 
8911928 775045 111580 
8950399 790845 125283 
8981238 786894 121839 
8974007 790178 121097 
8969188 777380 110057 
8999963 796952 119729 
8993861 791234 121011 
8937819 781183 119158 
9026772 790525 120262 
8992733 781518 119517 
8918137 770804 108880 
9019274 786469 119660 
8995019 789720 123539 
8933763 790834 127402 
8964821 787823 120847 
8976370 779081 120815 
8963489 778727 111065 
8933866 784590 111813 
8983838 788535 123824 
8980592 778799 119354 
8957524 783667 118460 
8922812 782774 125872 
8946493 780187 121931 
8949454 778850 119329 
8930419 789959 122231 
8936634 791257 122791 
8910780 783417 121168 
8959026 788649 121595 
9008791 773068 109328 
8976759 783128 124324 
8931169 795860 122836 
8969938 796788 121091 
8962923 780447 119048 
8945886 792146 126179 
8915537 784242 119985 
8938156 787898 121460 
8993900 783672 119773 
8970059 774987 107574 
8986628 787617 126835 
9006085 781411 122401 
8908466 785229 123940 
9003849 790528 124332 
8952161 791766 123815 
8904060 782558 125088 
8907219 787273 121131 
8969739 780517 122310 
8872591 782218 122005 
8969146 794355 122859 
8953849 783824 120638 
8966415 784243 119472 
8972718 784463 122939 
8929607 787249 125169 
8940223 785978 123383 
8921260 776537 123109 
8941006 783381 119073 
8975598 786927 122182 
8958329 778291 124413 
8938549 784090 120885 
8900167 786238 123777 
8959014 791824 121282 
8971475 776665 110190 
9014797 791934 123260 
8959417 780220 126435 
9008096 786823 119096 
8935030 790693 120936 
8966196 791508 133326 
8978997 787802 120793 
8969701 786458 121462 
8943675 789090 120749 
8913308 784019 122138 
8959502 788498 121125 
8970526 791961 120405 
8964525 783318 119918 
9016803 780201 124712 
8998635 777631 109026 
8949117 786748 119698 
8959997 786025 124399 
8945340 790399 123970 
9028146 800660 125968 
9065917 788763 120837 
8979174 787950 119804 
110 3 100 
14409251 1334863 244097 
14029028 1305883 243071 
14146652 1310153 242094 
13962584 1298122 217640 
13963361 1309596 241935 
14063390 1314071 243011 
14018477 1312692 243924 
14038702 1316494 245952 
13971969 1308801 245391 
13986854 1308049 241394 
14027539 1301540 238850 
14013975 1310390 240789 
13962708 1300088 239916 
13940250 1309456 242941 
14038701 1316420 242018 
14096364 1314256 246809 
13962709 1305454 248555 
13943706 1309717 242414 
13952726 1315508 242475 
14065170 1291467 240503 
13962025 1319317 242355 
13945425 1283712 217587 
14060116 1313620 246641 
14077703 1312162 240484 
13988071 1315722 241589 
13928215 1303366 237588 
14034189 1319405 250500 
14016745 1309835 249753 
14087660 1293077 219723 
13988631 1303137 240728 
14000372 1314587 245013 
14013661 1280271 219415 
13975066 1304154 251080 
14026225 1302202 243455 
13907702 1319486 242665 
14056856 1318939 245210 
14055069 1293495 215304 
14025204 1296311 216803 
13994251 1306294 241683 
14031981 1309016 243171 
13976943 1304445 239996 
14054887 1321468 242315 
13936886 1312410 239524 
13993166 1314499 227824 
13994405 1302729 248185 
13929283 1293933 214381 
13981606 1312454 241078 
13958714 1290810 214705 
13950303 1314116 240236 
13914634 1301872 237965 
13876565 1318310 240161 
14011990 1311841 237991 
13924670 1308335 251707 
14003526 1331764 242991 
13942583 1306941 240104 
13951637 1315380 239674 
13973030 1310817 241939 
14011499 1309208 240523 
14115522 1317969 241552 
13942971 1283136 222444 
13986815 1310331 240407 
14028125 1314206 237891 
14104079 1320442 245759 
14023922 1311281 244488 
13969862 1300374 244223 
13936091 1272061 206893 
13914487 1289671 213959 
13952932 1282821 215360 
13990261 1307428 239980 
14057658 1323531 242199 
14001029 1320090 238360 
14042656 1303277 238222 
13961703 1294134 245354 
13993182 1303127 245198 
14056518 1312132 244404 
14036264 1326842 241812 
14018575 1289990 228477 
14015320 1313243 241130 
14042512 1312669 246748 
13988379 1319805 244134 
13944840 1310081 250838 
13956311 1321051 253401 
14027884 1323019 242000 
14042286 1318517 238995 
14043239 1314472 241211 
13999532 1314896 245182 
13998802 1315007 242624 
14018035 1329841 239900 
13934822 1310151 239281 
14001674 1316810 248118 
14026042 1285203 220610 
13930525 1287705 219770 
13984854 1319995 244100 
14026488 1303985 236972 
13945843 1313790 237692 
13942525 1304191 238442 
13967672 1330787 241209 
14052006 1315419 242662 
13897613 1300039 249957 
13933303 1319146 244640 


==> figures/hierarchy/incremental_durations.txt <==
11 3 100 
172 37 9 
116 44 18 
119 43 10 
119 43 13 
117 43 10 
118 48 18 
121 43 10 
123 45 10 
119 43 10 
122 45 15 
119 43 14 
120 44 13 
120 45 13 
127 47 11 
120 45 13 
151 45 10 
121 45 13 
121 44 10 
121 46 13 
123 45 10 
124 44 10 
122 46 13 
123 46 13 
123 45 10 
125 46 16 
121 45 10 
122 45 14 
123 45 13 
125 46 10 
122 44 10 
123 45 10 
123 45 10 
123 45 13 
127 59 26 
122 51 19 
122 45 10 
236 50 18 
125 45 11 
123 46 11 
126 47 10 
124 45 10 
123 45 16 
123 45 10 
123 46 13 
123 46 10 
125 57 24 
125 46 10 
125 46 9 
123 50 9 
123 46 9 
125 46 9 
125 46 9 
124 46 9 
127 47 9 
124 52 17 
125 52 17 
123 51 16 
128 46 9 
124 46 12 
124 46 12 
125 46 10 
127 45 9 
124 46 12 
126 46 8 
131 48 9 
127 47 10 
125 46 9 
127 47 9 
127 47 9 
128 47 12 
126 46 9 
131 48 9 
126 47 10 
128 47 10 
124 52 18 
127 46 10 
126 46 10 
130 47 10 
126 47 10 
126 46 10 
126 47 9 
126 47 10 
126 47 9 
126 47 10 
128 47 9 
127 48 9 
129 48 10 
126 47 9 
126 47 9 
246 60 9 
126 48 12 
130 47 9 
128 62 25 
124 51 19 
129 47 9 
127 46 8 
125 48 12 
126 47 14 
156 46 14 
128 46 9 
12 3 100 
195 43 9 
155 51 17 
159 49 10 
161 50 13 
156 50 10 
158 55 17 
157 50 10 
178 123 31 
159 52 10 
163 53 14 
160 52 13 
161 97 14 
162 52 13 
173 56 11 
161 53 13 
161 54 10 
162 53 13 
178 67 11 
163 53 14 
164 54 10 
163 54 11 
163 54 13 
164 54 14 
163 53 10 
167 54 14 
165 53 10 
165 54 14 
164 54 13 
170 55 11 
165 53 10 
166 53 10 
162 54 10 
165 59 20 
167 66 26 
176 66 29 
168 54 10 
171 69 30 
168 55 10 
167 54 10 
170 55 10 
180 55 23 
166 54 14 
165 56 10 
166 54 13 
166 53 10 
181 86 45 
164 55 10 
164 54 10 
165 54 11 
165 57 10 
165 55 10 
166 54 10 
165 54 10 
169 55 10 
170 61 17 
165 60 17 
166 59 17 
168 55 10 
165 54 12 
164 56 13 
164 57 10 
165 55 10 
167 58 13 
166 56 10 
171 56 11 
167 54 10 
166 58 11 
166 56 10 
168 58 15 
167 56 14 
167 58 10 
171 56 10 
166 54 11 
165 55 11 
169 90 33 
165 55 10 
166 55 12 
169 56 10 
166 54 10 
170 55 10 
171 57 10 
185 115 25 
170 71 10 
171 57 10 
170 56 11 
173 56 10 
175 57 11 
171 56 10 
170 56 10 
170 56 10 
172 56 13 
173 56 14 
287 55 10 
170 61 17 
216 114 23 
188 69 9 
170 56 13 
171 56 13 
171 56 13 
168 56 9 
13 3 100 
250 51 10 
202 60 18 
209 59 11 
211 61 14 
206 59 11 
212 72 30 
205 60 11 
227 63 14 
209 62 11 
213 63 15 
208 61 14 
222 63 14 
210 62 14 
224 66 12 
209 63 14 
209 63 11 
211 64 14 
212 63 11 
212 63 14 
213 63 11 
213 63 11 
213 63 14 
212 62 14 
213 64 12 
217 66 14 
216 64 11 
243 64 14 
214 70 22 
218 66 12 
348 77 11 
216 65 11 
217 65 11 
216 68 20 
213 78 26 
226 96 48 
215 65 11 
215 77 27 
216 64 11 
219 66 11 
223 67 11 
219 64 11 
218 65 14 
218 65 11 
218 66 14 
217 65 11 
220 89 44 
218 65 12 
216 64 11 
218 65 11 
218 64 11 
216 65 10 
216 65 11 
217 65 11 
222 67 11 
226 72 17 
223 71 18 
218 71 17 
217 67 11 
215 66 14 
214 63 14 
217 64 11 
214 65 11 
216 64 13 
216 65 11 
225 68 11 
219 65 11 
219 65 11 
220 66 12 
221 66 15 
219 65 14 
352 79 11 
223 66 11 
218 65 12 
218 66 12 
326 71 18 
220 65 13 
354 140 26 
223 67 12 
220 66 12 
224 66 12 
228 68 11 
283 68 12 
236 70 11 
224 68 13 
222 68 18 
225 67 12 
230 69 12 
224 67 11 
221 67 11 
225 67 11 
224 96 14 
225 69 11 
223 66 11 
223 72 18 
229 68 10 
224 66 11 
223 72 21 
224 67 14 
221 68 14 
224 67 9 
14 3 100 
330 60 10 
274 82 32 
277 70 11 
274 70 15 
270 69 11 
275 81 31 
275 88 12 
281 72 15 
272 71 12 
277 73 15 
274 71 15 
273 72 15 
270 73 15 
288 77 13 
274 72 15 
272 72 12 
274 73 15 
274 73 12 
275 73 15 
275 74 12 
275 74 12 
277 73 14 
277 74 15 
275 74 12 
279 75 15 
278 74 12 
276 74 15 
277 79 20 
283 76 12 
280 75 12 
280 75 12 
277 75 12 
281 78 20 
351 102 27 
281 102 45 
274 77 13 
278 88 27 
280 77 12 
278 77 17 
291 79 12 
283 77 12 
280 77 15 
281 80 13 
279 77 15 
280 78 12 
282 100 44 
283 165 26 
281 77 13 
281 77 12 
282 76 12 
281 77 13 
311 76 12 
279 77 13 
288 79 12 
291 83 19 
283 82 19 
291 93 30 
290 78 12 
283 77 14 
283 77 15 
281 77 12 
282 77 12 
280 76 14 
280 78 13 
295 80 13 
284 78 12 
284 78 12 
313 77 12 
288 77 15 
286 77 15 
287 93 14 
292 79 14 
288 77 12 
285 77 12 
288 83 18 
286 93 12 
429 77 12 
296 80 12 
288 78 12 
287 79 13 
286 79 13 
288 79 12 
286 79 13 
286 80 12 
286 94 16 
288 79 12 
292 81 13 
284 79 18 
287 79 14 
287 79 13 
292 79 17 
293 81 14 
288 80 12 
290 85 19 
296 80 12 
287 80 12 
290 85 20 
289 81 14 
291 80 15 
291 79 12 
15 3 100 
468 69 11 
390 100 31 
347 81 13 
344 81 16 
341 80 12 
355 107 49 
409 81 13 
353 82 16 
373 81 13 
352 84 16 
345 88 21 
343 82 16 
341 82 15 
370 88 14 
342 83 16 
343 83 12 
393 96 16 
348 82 13 
344 82 16 
347 83 13 
346 84 13 
374 84 16 
347 85 16 
344 100 14 
354 86 16 
345 85 13 
378 185 16 
350 91 19 
352 87 13 
345 85 13 
346 85 13 
349 85 13 
343 88 21 
348 100 27 
349 112 46 
467 87 14 
498 130 30 
350 87 14 
350 88 17 
357 89 14 
349 87 14 
351 92 24 
351 89 14 
353 87 16 
349 87 13 
354 111 45 
400 87 13 
352 88 18 
351 87 19 
351 88 13 
352 87 19 
499 88 13 
353 88 14 
360 90 14 
365 96 21 
356 93 20 
356 101 27 
359 91 14 
354 88 16 
354 89 16 
358 90 14 
355 90 13 
354 89 16 
354 89 13 
367 94 14 
359 121 13 
354 89 13 
356 90 13 
357 91 16 
369 108 24 
374 92 14 
362 91 14 
357 91 13 
360 90 13 
360 103 32 
403 90 13 
357 90 13 
368 92 14 
405 132 14 
358 90 13 
358 89 13 
358 90 13 
358 90 15 
361 91 14 
370 90 16 
399 89 13 
365 92 14 
359 91 17 
376 105 14 
391 91 14 
361 91 16 
368 92 14 
388 92 14 
360 95 20 
373 92 13 
359 90 15 
361 95 20 
363 91 16 
363 91 15 
360 92 13 
16 3 100 
589 81 12 
434 147 49 
434 91 13 
427 93 16 
419 91 13 
448 150 85 
415 106 14 
434 92 16 
423 92 13 
427 95 17 
419 99 22 
526 107 16 
419 92 16 
452 99 14 
419 94 17 
421 95 14 
441 98 17 
424 94 14 
422 93 17 
424 95 15 
425 96 14 
422 97 17 
427 98 17 
440 97 14 
433 98 17 
429 97 14 
440 98 17 
430 103 19 
436 98 14 
428 96 14 
424 98 14 
428 97 15 
430 101 22 
426 112 28 
434 124 46 
424 98 14 
495 110 29 
427 99 15 
429 100 17 
438 102 15 
431 99 14 
434 105 23 
430 98 14 
463 105 25 
435 98 14 
437 124 48 
433 100 14 
429 104 24 
431 99 17 
431 99 14 
437 100 18 
430 99 14 
432 100 14 
442 101 14 
442 105 21 
434 104 21 
436 112 27 
441 102 15 
433 100 16 
433 101 16 
431 102 15 
435 100 14 
433 102 17 
437 103 20 
452 106 15 
438 102 14 
444 100 15 
437 101 14 
436 194 47 
440 106 22 
444 101 15 
448 104 15 
437 101 14 
440 100 14 
470 114 29 
438 101 15 
445 131 19 
449 135 14 
438 102 15 
441 101 14 
467 101 14 
438 100 14 
438 101 14 
439 101 15 
437 102 17 
437 102 16 
449 103 15 
19232 134 23 
442 103 14 
448 102 14 
441 102 17 
451 106 15 
440 103 16 
441 106 21 
452 105 15 
442 102 14 
440 107 21 
505 190 18 
440 103 17 
439 103 15 
17 3 100 
951 92 13 
538 123 51 
523 103 14 
5972 109 18 
511 104 14 
512 181 76 
534 103 14 
521 109 24 
516 104 14 
528 107 17 
513 111 21 
564 105 18 
520 106 18 
559 114 16 
522 106 18 
522 108 20 
531 112 25 
586 193 15 
554 108 19 
529 109 15 
523 108 15 
550 109 18 
526 109 18 
561 110 20 
541 112 19 
529 108 15 
530 109 18 
527 115 21 
540 115 15 
531 110 15 
560 108 15 
527 108 15 
526 115 23 
530 123 29 
527 135 47 
530 111 16 
531 122 30 
525 113 15 
533 111 18 
547 112 16 
531 111 16 
601 116 23 
562 111 15 
630 115 24 
534 112 16 
530 137 50 
536 113 16 
679 118 24 
526 112 19 
534 112 16 
535 111 18 
537 111 15 
547 125 15 
663 114 15 
544 118 23 
681 117 23 
536 124 29 
549 144 15 
534 113 18 
536 114 19 
537 113 15 
536 113 16 
567 113 18 
538 114 19 
553 119 16 
540 114 22 
543 114 16 
535 114 15 
564 119 26 
539 120 23 
540 115 15 
556 117 16 
529 112 16 
540 112 15 
542 127 30 
569 115 16 
543 114 19 
585 117 16 
543 114 16 
544 115 16 
538 115 16 
532 114 15 
543 115 15 
538 114 15 
543 113 18 
541 115 16 
549 117 16 
638 118 20 
539 117 15 
541 115 15 
536 118 19 
550 118 16 
541 115 15 
575 120 23 
551 117 17 
534 115 15 
545 119 22 
545 116 19 
538 194 19 
535 116 15 
18 3 100 
739 104 14 
614 135 51 
633 117 16 
648 123 27 
612 117 15 
617 159 78 
618 118 16 
619 126 24 
622 119 16 
642 122 20 
626 125 23 
627 120 19 
632 120 19 
673 128 18 
627 120 19 
631 131 24 
632 133 35 
634 122 17 
626 121 20 
635 122 22 
809 137 17 
640 123 20 
643 154 20 
641 123 21 
654 131 28 
641 123 16 
641 128 27 
636 130 23 
652 125 18 
637 123 21 
638 122 17 
639 124 17 
637 132 22 
640 137 31 
649 150 47 
636 124 17 
643 137 33 
645 125 17 
649 130 21 
655 128 18 
644 125 21 
645 130 26 
639 123 17 
644 129 24 
636 128 17 
645 149 52 
668 125 17 
643 129 25 
668 125 20 
696 142 31 
641 125 20 
643 125 17 
637 124 17 
648 131 18 
660 132 24 
643 129 24 
649 138 31 
670 173 46 
637 126 19 
641 126 20 
652 126 17 
642 127 17 
670 126 20 
644 127 20 
673 133 18 
647 129 21 
653 128 18 
647 128 18 
651 134 26 
648 131 25 
654 128 18 
651 131 18 
650 127 18 
644 127 18 
669 161 51 
654 129 17 
651 127 21 
707 201 18 
655 128 18 
651 129 18 
646 128 17 
644 129 18 
649 128 23 
653 128 22 
648 127 21 
655 128 18 
660 131 18 
662 155 36 
653 128 18 
646 129 18 
649 130 20 
670 133 18 
654 129 17 
647 133 24 
664 132 18 
653 134 18 
653 134 24 
656 130 20 
801 130 21 
653 131 18 
19 3 100 
875 116 15 
741 177 52 
768 131 16 
742 138 25 
739 130 21 
784 233 135 
750 132 21 
742 139 24 
753 134 17 
758 137 22 
755 140 23 
752 134 21 
751 137 20 
803 143 18 
784 134 21 
758 140 24 
742 149 36 
751 132 22 
751 133 21 
741 135 22 
880 136 22 
761 137 21 
748 135 21 
764 137 21 
777 147 25 
818 137 18 
755 143 24 
777 148 24 
767 141 19 
757 137 22 
769 138 18 
761 139 18 
761 154 36 
769 150 32 
765 163 49 
761 137 19 
759 153 33 
766 139 18 
767 141 21 
780 143 19 
755 140 25 
753 145 26 
752 139 18 
762 142 26 
758 138 18 
769 164 52 
769 138 23 
813 143 26 
931 139 21 
889 139 18 
774 142 29 
790 138 18 
762 138 23 
775 142 18 
782 145 26 
770 146 25 
790 172 51 
831 142 19 
769 141 20 
756 142 21 
801 139 18 
761 141 18 
752 140 21 
934 140 21 
793 146 20 
768 143 22 
770 141 19 
765 142 24 
770 146 26 
775 147 26 
763 142 19 
778 144 19 
792 141 19 
765 142 19 
794 171 50 
766 140 19 
767 141 22 
790 144 19 
764 141 18 
771 141 18 
765 142 19 
794 143 19 
769 142 22 
793 143 22 
766 142 21 
765 143 19 
783 147 20 
794 152 30 
761 142 19 
767 145 19 
770 143 21 
792 146 19 
865 142 18 
917 146 26 
779 144 19 
769 142 18 
770 149 26 
777 142 21 
804 144 22 
765 141 19 
20 3 100 
1022 130 14 
868 161 53 
892 146 17 
899 151 25 
877 145 21 
887 224 124 
884 146 21 
893 177 49 
1017 147 18 
907 154 22 
1044 153 25 
893 155 25 
897 148 21 
941 159 20 
896 281 22 
890 155 24 
893 162 34 
895 150 22 
895 149 21 
899 150 21 
894 150 22 
899 150 22 
895 285 34 
908 151 21 
919 160 24 
936 152 18 
929 156 24 
954 163 24 
918 154 19 
900 153 22 
904 153 19 
939 153 18 
907 186 53 
894 162 32 
902 177 52 
932 154 19 
896 195 33 
918 155 24 
903 161 29 
918 159 20 
988 155 22 
900 247 28 
905 153 19 
906 157 27 
902 152 19 
934 181 52 
909 168 36 
908 159 26 
895 155 21 
897 153 19 
915 159 27 
1011 154 19 
915 153 22 
920 156 19 
928 161 27 
911 158 26 
921 182 53 
926 158 19 
980 155 21 
916 154 21 
907 153 19 
906 154 19 
895 159 29 
903 155 22 
956 161 20 
901 192 30 
915 156 20 
915 156 23 
902 162 27 
909 160 27 
907 158 20 
1044 160 19 
912 155 20 
913 156 19 
915 187 50 
909 156 19 
971 155 22 
936 160 19 
902 156 19 
1011 158 19 
913 158 19 
910 157 19 
950 158 22 
915 157 23 
919 157 23 
953 188 19 
927 157 20 
1056 167 28 
911 157 24 
905 157 19 
919 155 23 
929 160 20 
916 156 19 
950 161 27 
939 161 19 
919 157 20 
914 162 26 
915 157 22 
920 156 22 
911 158 20 
21 3 100 
1171 141 15 
1054 175 54 
1041 162 23 
1044 166 25 
1033 158 21 
1072 285 155 
1036 162 21 
1019 176 36 
1040 161 18 
1057 166 22 
1032 168 25 
1063 170 26 
1216 170 27 
1104 175 20 
1067 167 30 
1041 171 25 
1047 178 35 
1056 164 22 
1046 163 23 
1056 166 23 
1047 165 23 
1039 166 22 
1095 165 22 
1063 173 30 
1080 178 25 
1060 167 19 
1063 172 25 
1147 178 25 
1067 175 20 
1072 169 22 
1121 255 20 
1057 168 19 
1061 195 55 
1062 181 34 
1094 197 51 
1082 170 20 
1046 182 34 
1056 308 25 
1086 176 28 
1082 176 20 
1068 170 23 
1104 175 28 
1063 171 20 
1123 176 27 
1065 170 24 
1061 195 52 
1068 169 22 
1045 176 27 
1057 176 30 
1063 169 19 
1103 175 28 
1053 170 19 
1071 171 22 
1089 173 20 
1080 179 28 
1059 174 27 
1090 200 49 
1083 173 20 
1074 170 38 
1051 170 22 
1183 170 20 
1065 172 20 
1064 175 28 
1075 170 23 
1104 182 21 
1243 180 29 
1102 172 20 
1070 173 24 
1128 180 29 
1064 177 28 
1053 173 20 
1093 177 21 
1078 171 20 
1100 172 21 
1089 202 51 
1057 172 25 
1067 173 23 
1108 178 21 
1099 174 20 
1096 174 21 
1063 176 20 
1080 176 21 
1209 174 23 
1221 175 24 
1056 175 24 
1065 176 20 
1075 204 21 
1086 184 28 
1069 173 23 
1064 173 20 
1071 173 24 
1104 178 20 
1066 174 25 
1073 177 29 
1102 177 21 
1053 175 20 
1226 178 27 
1076 173 23 
1138 179 31 
1092 175 20 
22 3 100 
1387 156 16 
1226 228 93 
1222 191 36 
1211 181 27 
1226 174 22 
1364 323 141 
1214 176 22 
1215 190 36 
1212 176 19 
1229 174 23 
1219 183 25 
1212 182 26 
1221 188 27 
1303 190 21 
1281 189 27 
1212 186 26 
1205 191 36 
1230 179 23 
1218 179 23 
1283 180 23 
1257 181 24 
1224 180 24 
1258 182 22 
1220 189 27 
1256 192 26 
1222 182 20 
1225 186 25 
1252 193 26 
1245 187 20 
1229 213 23 
1232 183 24 
1232 183 25 
1235 208 70 
1271 313 35 
1233 207 53 
1232 184 21 
1242 196 35 
1250 217 24 
1247 191 28 
1266 189 21 
1215 186 24 
1237 195 25 
1236 186 21 
1243 191 29 
1257 186 25 
1240 208 53 
1269 191 31 
1267 190 28 
1242 192 29 
1236 189 21 
1230 190 29 
1230 185 21 
1253 186 25 
1309 189 21 
1270 206 41 
1233 190 28 
1248 215 51 
1250 189 21 
1255 185 23 
1273 186 24 
1243 187 20 
1274 185 21 
1237 189 29 
1247 191 31 
1292 193 21 
1255 196 29 
1403 188 22 
1255 190 24 
1268 195 30 
1267 207 37 
1272 189 21 
1271 193 22 
1402 189 21 
1232 189 25 
1280 220 52 
1247 188 25 
1240 188 24 
1269 192 21 
1253 188 21 
1282 190 22 
1421 189 22 
1245 191 22 
1247 191 24 
1249 189 25 
1249 190 25 
1236 191 22 
1250 191 26 
1313 201 30 
1261 190 25 
1247 188 21 
1248 190 24 
1267 313 22 
1257 191 25 
1251 193 29 
1289 193 21 
1247 190 21 
1279 195 28 
1285 190 24 
1275 196 30 
1266 191 21 
23 3 100 
1569 170 17 
1390 232 82 
1489 194 23 
1413 200 27 
1384 192 22 
1435 266 126 
1424 193 22 
1543 206 36 
1403 193 20 
1558 197 24 
1408 199 26 
1439 201 26 
1415 200 27 
1528 208 22 
1402 201 26 
1439 203 26 
1454 210 36 
1417 197 24 
1418 195 24 
1837 200 25 
1420 197 24 
1409 197 24 
1419 198 24 
1577 205 26 
1460 252 26 
1418 198 26 
1389 204 26 
1659 211 26 
1421 205 26 
1410 203 24 
1447 200 24 
1403 202 25 
1577 226 55 
1447 212 35 
1424 224 54 
1440 201 21 
1427 212 36 
1452 205 26 
1565 209 31 
1448 208 22 
1424 209 32 
1443 222 38 
1414 204 22 
1410 206 30 
1405 205 25 
1879 229 56 
1412 222 37 
1408 207 29 
1435 209 30 
1446 204 22 
1733 210 30 
1482 265 36 
1443 206 25 
1483 209 22 
1605 223 37 
1467 212 30 
1591 233 51 
1469 206 23 
1462 233 25 
1450 208 32 
1452 204 22 
1604 201 22 
1439 208 29 
1449 214 31 
1497 213 22 
1500 213 30 
1453 205 28 
1446 207 26 
1468 214 31 
1450 221 37 
1457 209 23 
1473 211 23 
1479 207 23 
1449 209 26 
1524 237 52 
1453 207 26 
1448 227 39 
1479 211 23 
1456 208 22 
1458 210 23 
1591 210 24 
1454 209 23 
1488 225 27 
1453 209 26 
1440 209 26 
1483 210 23 
1456 208 26 
1480 219 31 
1599 208 26 
1456 207 23 
1449 214 33 
1478 210 23 
1447 207 26 
1434 216 30 
1466 213 23 
1455 240 23 
1453 214 30 
1452 209 26 
1460 213 30 
1603 209 22 
24 3 100 
1811 186 17 
1593 274 81 
1648 218 29 
1644 216 28 
1600 211 23 
1767 282 126 
1590 210 23 
1605 222 37 
1671 212 21 
1640 215 23 
1670 217 27 
1619 217 27 
1629 225 40 
1744 226 22 
1646 235 40 
1811 221 27 
1630 225 39 
1663 211 25 
1782 213 24 
1637 214 25 
1631 215 25 
1615 244 25 
1647 215 25 
1691 230 39 
1676 226 27 
1654 217 25 
1616 221 27 
1659 228 27 
1653 221 26 
1597 218 25 
1634 218 25 
1789 218 25 
1637 243 55 
1629 229 35 
1650 242 55 
1638 219 23 
1754 232 36 
1807 223 26 
1773 225 31 
1769 226 28 
1674 226 32 
1648 235 38 
1811 221 23 
1641 225 46 
1637 243 34 
1655 244 56 
1643 236 37 
1646 245 38 
1644 227 30 
1654 223 22 
1675 226 30 
1672 223 23 
1852 223 26 
1708 228 23 
1692 239 37 
1660 228 30 
1696 251 51 
1701 229 23 
1777 223 25 
1784 227 31 
1665 223 23 
1655 221 22 
1680 235 41 
1679 228 31 
1753 244 23 
1659 231 31 
1657 230 35 
1690 230 27 
1724 248 39 
1791 242 37 
1659 226 29 
1705 231 23 
1663 225 23 
1675 316 55 
1665 254 53 
1865 225 26 
1689 226 26 
1719 231 23 
1663 225 23 
1844 228 23 
1721 228 23 
1663 228 24 
1704 229 27 
1683 228 27 
1876 238 35 
1657 228 23 
1710 229 27 
1767 238 34 
1713 227 26 
1700 226 23 
1680 233 32 
1704 230 29 
1721 226 26 
1670 230 31 
1689 230 23 
1655 227 23 
1671 232 30 
1682 229 26 
1768 232 31 
1680 226 23 
25 3 100 
2058 211 18 
2055 323 138 
1873 236 29 
1879 235 29 
1862 226 23 
1876 301 127 
1892 231 24 
1900 241 37 
1879 229 21 
1898 234 25 
1872 233 27 
1848 236 27 
1865 242 39 
2018 247 30 
1879 244 38 
1863 238 28 
1870 243 38 
1880 232 26 
1913 232 26 
1861 237 26 
1866 234 26 
1872 233 25 
1894 233 26 
1900 248 42 
2028 245 29 
2018 233 25 
1855 241 28 
1965 245 29 
2056 239 26 
1860 237 25 
1906 235 26 
1896 238 26 
1895 261 58 
1861 250 37 
1892 261 72 
1889 236 23 
1957 251 37 
1892 239 26 
1888 243 32 
2004 252 35 
1895 252 44 
1895 252 38 
1923 240 24 
1914 243 32 
1928 244 31 
1941 329 91 
1885 255 55 
1880 252 37 
1939 245 32 
1939 241 23 
1926 246 31 
2267 246 24 
1944 243 27 
1945 248 24 
2104 264 39 
1924 262 40 
1945 269 54 
1943 248 29 
1912 241 27 
1959 263 40 
1943 242 23 
1973 243 24 
2060 259 37 
1942 249 32 
1961 248 25 
1891 253 32 
1914 250 33 
1913 250 35 
1918 259 39 
2106 259 38 
1980 248 29 
1948 254 25 
1979 245 25 
1959 248 28 
1957 276 54 
1916 244 28 
1984 246 28 
1941 258 25 
2058 246 25 
1905 247 25 
1909 248 26 
1941 250 25 
1928 248 28 
1938 250 28 
1911 252 34 
2077 251 25 
2113 250 44 
1961 257 33 
1909 246 29 
1896 246 25 
2070 270 40 
1949 255 29 
1912 245 27 
1889 254 34 
1951 252 25 
1891 246 30 
1874 252 33 
1897 248 28 
1957 295 71 
2041 249 29 
26 3 100 
2350 221 18 
2116 311 125 
2146 255 41 
2123 254 29 
2263 246 25 
2127 309 128 
2306 248 30 
2156 251 39 
2129 241 27 
2189 241 27 
2149 245 29 
2134 245 29 
2170 256 39 
2314 256 30 
2324 256 39 
2153 248 31 
2331 254 38 
2154 241 26 
2167 240 27 
2177 241 28 
2146 242 27 
2352 245 26 
2273 242 27 
2179 255 39 
2271 275 31 
2217 250 34 
2203 249 29 
2199 256 29 
2227 257 27 
2141 243 26 
2173 244 26 
2172 253 26 
2139 275 59 
2147 267 38 
2354 281 57 
2162 254 24 
2324 258 38 
2152 258 27 
2293 252 33 
2196 305 60 
2142 277 38 
2343 273 39 
2170 249 24 
2166 251 32 
2358 264 33 
2166 291 80 
2181 262 38 
2156 274 38 
2178 265 32 
2161 254 24 
2197 264 32 
2249 253 24 
2168 250 27 
2243 268 25 
2269 268 38 
2193 265 39 
2227 287 54 
2237 257 30 
2229 264 32 
2221 274 38 
2218 258 25 
2225 283 24 
2212 265 37 
2191 258 33 
2254 259 26 
2299 272 62 
2209 271 34 
2360 274 35 
2203 287 58 
2198 267 39 
2350 347 29 
2246 263 26 
2208 331 26 
2218 267 29 
2353 295 54 
2215 255 29 
2223 305 36 
2225 272 26 
2207 298 26 
2272 269 26 
2357 270 26 
2216 300 26 
2234 272 29 
2207 262 36 
2210 271 33 
2246 258 26 
2265 272 36 
2280 267 34 
2209 268 29 
2362 257 26 
2205 286 39 
2233 274 29 
2350 275 37 
2227 272 34 
2271 274 26 
2354 269 29 
2190 289 41 
2203 283 29 
2221 272 33 
2230 281 25 
27 3 100 
2902 241 19 
2601 415 214 
2517 272 42 
2732 266 30 
2473 266 30 
2465 328 128 
2443 264 31 
2655 271 40 
2420 264 34 
2479 273 31 
2431 263 28 
2698 267 30 
2474 286 60 
2679 283 37 
2604 273 39 
2479 285 29 
2587 275 39 
2474 259 27 
2499 261 28 
2686 262 29 
2508 260 28 
2500 261 27 
2495 281 40 
2488 294 60 
2683 274 30 
2510 267 34 
2636 276 43 
2596 275 31 
2545 270 36 
2688 264 28 
2471 263 27 
2515 260 27 
2536 290 61 
2510 275 40 
2497 289 58 
2624 262 26 
2551 274 40 
2531 265 29 
2517 297 34 
2488 268 33 
2477 276 39 
2513 278 40 
2488 263 26 
2630 275 29 
2544 321 35 
2489 311 81 
2764 280 40 
2706 284 38 
2526 272 33 
2472 266 26 
2502 273 33 
2777 287 25 
2454 270 29 
2821 278 27 
2550 286 40 
2679 288 40 
2513 294 55 
2517 270 29 
2500 271 29 
2618 284 39 
2492 270 26 
2784 296 34 
2489 283 38 
2551 366 34 
2596 279 26 
2527 277 36 
2498 277 35 
2516 311 35 
2762 303 56 
2517 292 39 
2638 275 31 
2590 278 27 
2525 273 27 
2587 280 30 
2570 301 54 
2516 274 29 
2688 279 36 
2618 339 27 
2500 274 26 
2503 274 27 
2522 275 27 
2689 277 27 
2464 308 44 
2513 281 35 
2559 278 34 
2622 276 27 
2495 278 35 
2503 286 35 
2502 280 36 
2530 275 26 
2555 312 63 
2562 288 38 
2535 282 35 
2508 277 35 
2926 282 28 
2496 289 37 
2526 295 39 
2732 279 30 
2756 283 36 
2510 277 27 
28 3 100 
3100 259 19 
2855 385 180 
3002 296 43 
2932 286 31 
2787 282 31 
2774 347 131 
2806 285 31 
2783 289 39 
2819 426 44 
2845 292 32 
2948 333 30 
2828 291 31 
2931 311 63 
3021 308 33 
3017 298 40 
2809 288 30 
2811 292 40 
3044 293 33 
2811 294 29 
2865 281 28 
3003 285 29 
2856 280 28 
3013 285 29 
2882 312 62 
3104 304 32 
2842 291 31 
2904 317 62 
2903 297 32 
2859 312 44 
2831 283 29 
2886 290 36 
2843 282 27 
2848 308 62 
2825 294 40 
2914 341 93 
2843 284 26 
2867 296 41 
2837 308 43 
2845 290 35 
2905 332 45 
3027 302 40 
3093 306 42 
2930 287 26 
2931 297 31 
2850 287 34 
2824 329 82 
2905 301 40 
2917 320 60 
3141 323 35 
3196 292 26 
2853 324 49 
2994 291 27 
2858 289 29 
2934 294 27 
2896 307 40 
2934 304 40 
2887 312 56 
3083 298 37 
2850 295 38 
2926 325 60 
3027 294 27 
3771 300 34 
2833 372 40 
3121 300 35 
2897 301 28 
2859 436 49 
2873 298 35 
2922 298 35 
2891 322 56 
2931 306 40 
2867 298 30 
3071 306 28 
2900 294 28 
2915 308 38 
2929 319 57 
2895 295 30 
2903 300 36 
3004 303 28 
2837 299 27 
2850 294 27 
2868 296 28 
3122 312 28 
3096 445 32 
2847 297 36 
3045 299 37 
2870 296 27 
2922 300 36 
3162 360 36 
2883 300 36 
2912 299 27 
2834 323 63 
2946 308 37 
2862 301 36 
3045 304 37 
2942 304 28 
2906 301 36 
2835 310 41 
2845 334 31 
2948 301 35 
2865 298 27 
29 3 100 
3473 313 21 
3215 432 181 
3399 321 43 
3280 312 43 
3174 304 31 
3167 370 133 
3198 308 31 
3207 313 41 
3233 316 31 
3433 325 44 
3278 304 31 
3220 307 31 
3438 329 61 
3396 332 34 
3304 317 41 
3202 309 31 
3233 316 41 
3251 310 33 
3212 302 29 
3455 305 30 
3263 305 29 
3220 305 29 
3345 307 29 
3209 338 63 
3314 330 45 
3272 311 35 
3313 348 63 
3498 331 45 
3292 326 41 
3224 328 46 
3505 317 33 
3308 357 31 
3446 337 63 
3448 323 42 
3281 357 83 
3340 311 27 
3244 319 42 
3460 312 31 
3338 315 36 
3392 325 41 
3303 324 41 
3408 324 42 
3289 325 43 
3555 330 46 
3250 312 35 
3546 355 84 
3469 326 41 
3282 335 58 
3298 313 35 
3393 311 27 
3770 346 36 
3311 312 27 
3305 310 31 
3361 317 27 
3518 333 43 
3287 325 41 
3438 341 58 
3396 316 35 
3265 347 36 
3341 338 57 
3557 316 29 
3749 361 39 
3303 353 61 
3381 352 36 
3321 320 34 
3437 333 49 
3569 323 37 
3294 320 36 
3317 385 112 
3250 329 41 
3264 317 32 
3382 360 30 
3770 321 30 
3323 330 38 
3273 340 58 
3276 317 31 
3279 319 37 
3335 325 29 
3244 352 35 
3291 439 29 
3657 319 29 
3661 322 31 
3371 319 31 
3540 324 37 
3450 368 38 
3328 323 29 
3353 322 37 
3321 323 37 
3282 323 37 
3273 333 42 
3229 345 63 
3472 336 39 
3250 323 37 
3339 321 37 
3403 328 30 
3293 324 37 
3685 371 44 
3322 322 37 
3371 322 37 
3428 372 29 
30 3 100 
4002 304 23 
3936 426 182 
3791 334 44 
3690 339 44 
3696 324 33 
3923 395 132 
3649 330 32 
3645 336 42 
3690 333 32 
3763 346 43 
4027 332 35 
3726 332 33 
3684 349 61 
3958 359 34 
3723 340 42 
3935 342 33 
3726 337 42 
3634 366 33 
3867 340 36 
3763 328 31 
3704 327 31 
3645 329 31 
3809 340 35 
3917 431 67 
3768 504 45 
3705 334 32 
3685 390 63 
3857 356 45 
4064 398 64 
3830 328 32 
3771 338 33 
4107 332 31 
3956 359 66 
3865 341 42 
3746 379 85 
3823 329 28 
3774 359 65 
3808 342 32 
3963 337 38 
3921 348 43 
3803 351 42 
3794 366 65 
4079 333 29 
3771 362 64 
3764 334 36 
3790 377 85 
3839 350 41 
3774 360 58 
3724 344 50 
3751 386 29 
3870 337 37 
3738 336 27 
4049 333 33 
3835 339 29 
3868 351 44 
3824 348 42 
3785 358 60 
3754 339 35 
4000 339 38 
4016 362 59 
3812 339 30 
3965 357 45 
3944 381 60 
3835 343 37 
4073 345 34 
3841 354 43 
3787 343 38 
3864 346 38 
4115 439 144 
3928 359 43 
3843 341 33 
3937 348 29 
3816 341 30 
4068 357 38 
3752 365 59 
3983 344 34 
3770 344 38 
3784 349 30 
3984 353 41 
3847 338 29 
3969 344 29 
3915 343 30 
3832 342 32 
3797 341 38 
3974 344 39 
4362 356 31 
4034 347 37 
4003 394 52 
4121 382 39 
3735 372 30 
4074 371 65 
3893 356 39 
3737 345 38 
3754 351 34 
3857 346 37 
3788 349 38 
3822 357 43 
3776 373 34 
3770 355 51 
3840 344 29 
31 3 100 
4758 363 24 
4200 451 183 
4224 354 45 
4375 365 46 
4371 351 33 
4198 415 134 
4621 369 46 
4118 541 43 
4237 355 33 
4274 382 67 
4191 357 47 
4169 353 34 
4211 435 99 
4435 380 36 
4153 360 44 
4232 355 33 
4433 364 44 
4175 356 49 
4280 362 34 
4179 351 31 
4183 348 32 
4500 353 32 
4183 361 34 
4390 382 65 
4381 374 47 
4459 401 37 
4280 382 64 
4442 372 45 
4603 379 63 
4462 366 32 
4283 360 35 
4361 356 33 
4739 389 66 
4479 369 43 
4590 413 86 
4339 387 29 
4480 382 65 
4240 356 33 
4290 370 34 
4592 376 47 
4278 370 43 
4347 385 63 
4319 356 29 
4299 477 65 
4488 360 38 
4383 465 142 
4528 377 44 
4247 381 60 
4331 387 66 
4562 360 30 
4287 391 39 
4539 360 30 
4392 371 34 
4529 361 30 
4382 377 45 
4251 449 90 
4276 383 59 
4306 372 40 
4327 361 39 
4309 386 58 
4308 362 31 
4515 380 45 
4374 385 58 
4353 651 59 
4391 372 42 
4437 412 48 
4323 366 40 
4495 442 59 
5111 456 135 
4464 412 46 
4488 366 35 
4462 367 33 
4450 361 32 
4451 377 41 
4642 388 60 
4356 372 35 
4540 369 41 
4360 369 32 
4333 365 41 
4297 377 32 
4451 362 31 
4723 376 33 
4362 366 36 
4553 371 41 
4500 377 42 
4462 368 32 
4395 365 41 
4627 382 48 
4353 367 40 
4531 367 33 
4323 392 63 
4386 376 42 
4499 373 41 
4307 373 37 
4646 376 36 
4511 374 39 
4355 391 68 
4520 378 37 
4612 539 49 
4297 366 32 
32 3 100 
5234 348 26 
4829 510 187 
4969 381 47 
4872 399 66 
4897 373 34 
4817 440 140 
4836 385 45 
4840 381 44 
4999 382 34 
4876 410 67 
5170 393 48 
5022 383 48 
4973 456 89 
5063 404 37 
5015 389 46 
4818 379 34 
4976 393 45 
5274 380 35 
4783 480 36 
4865 385 33 
4995 377 33 
4787 373 33 
5087 386 35 
4909 415 66 
4906 399 46 
4873 393 35 
5338 406 67 
4947 391 46 
4950 405 62 
5150 393 39 
4991 389 35 
4853 375 33 
5020 529 67 
4958 393 44 
4876 419 86 
5095 377 36 
4918 404 64 
5068 383 34 
4935 443 51 
5004 394 46 
5058 483 45 
5021 407 64 
4878 411 30 
4996 405 64 
4976 386 40 
6158 460 132 
4988 395 44 
5187 404 61 
5187 410 62 
5212 388 30 
4870 384 39 
5199 384 30 
5058 382 34 
4959 380 30 
5019 407 46 
5074 416 69 
4985 411 61 
5144 389 40 
4934 390 39 
4990 416 61 
5156 393 31 
5528 412 45 
4867 410 61 
5313 390 62 
4984 399 42 
5270 414 45 
5269 453 43 
5468 395 41 
5120 457 151 
4994 404 44 
4965 386 35 
5205 396 32 
5134 394 38 
4982 404 41 
4989 467 61 
4887 387 35 
4968 394 57 
5189 399 32 
4946 389 40 
5031 386 32 
4985 385 38 
4967 389 31 
5151 400 36 
5164 401 41 
6088 421 44 
4916 389 38 
5008 393 40 
5166 404 46 
4917 409 47 
5282 408 33 
5095 416 67 
5028 396 41 
4951 398 41 
5187 399 37 
5049 397 36 
4924 401 40 
5166 422 69 
5035 401 36 
5044 403 46 
4938 387 32 
33 3 100 
5902 381 26 
5609 499 185 
5631 409 47 
5477 420 69 
5450 398 35 
5572 498 137 
5428 425 60 
5432 410 46 
5445 402 36 
5753 423 67 
5429 408 47 
5548 410 46 
5486 441 90 
5721 439 38 
5402 410 46 
5887 416 37 
5509 415 45 
5453 405 36 
5817 410 37 
5842 495 37 
5462 414 35 
5474 398 34 
5564 407 36 
5798 443 69 
5598 534 48 
5522 415 36 
5599 490 67 
5709 415 46 
5907 437 65 
5505 446 49 
5733 411 36 
5697 410 35 
5729 433 69 
5913 417 47 
5461 478 160 
5613 400 37 
5520 427 65 
5575 411 35 
5848 420 71 
5778 419 46 
5772 421 47 
5642 436 65 
5722 404 37 
5546 430 64 
5568 412 41 
5969 499 136 
5542 436 45 
5736 436 63 
5549 437 63 
5598 407 37 
5841 411 41 
5646 409 30 
5845 448 44 
5630 409 31 
6031 445 73 
5582 435 66 
5827 439 64 
5677 421 40 
5735 419 41 
5736 443 62 
5646 412 32 
5749 435 46 
6066 447 64 
5597 415 41 
5827 428 42 
5777 451 69 
5766 423 43 
5626 421 41 
5736 489 138 
5537 579 46 
5586 443 37 
5711 423 33 
5806 421 37 
5858 436 42 
5644 440 63 
5770 420 56 
5594 416 42 
5631 425 33 
6033 426 42 
5850 421 33 
5849 423 44 
5596 412 32 
5679 425 37 
5959 429 43 
5934 420 42 
5791 419 37 
5851 428 42 
5580 426 47 
5946 436 48 
5665 419 32 
5845 457 70 
5786 417 42 
5551 421 42 
5615 425 39 
5655 432 45 
5544 421 41 
5621 452 70 
5873 427 37 
5625 430 48 
5947 421 33 
34 3 100 
6763 401 26 
6231 522 185 
6158 446 69 
6385 452 74 
6576 426 37 
6081 489 137 
6282 432 46 
6270 437 45 
6184 428 37 
6137 450 71 
6141 449 70 
6296 439 47 
6048 464 89 
6572 466 41 
6166 451 71 
6330 437 49 
6388 442 48 
6157 512 96 
6219 436 38 
7329 469 39 
6121 425 35 
6380 432 37 
6168 443 50 
6337 465 76 
6364 451 49 
6370 464 38 
6581 525 70 
6129 440 47 
6503 461 65 
6347 456 50 
6171 437 36 
6167 436 36 
6583 457 71 
6630 447 48 
6227 474 88 
6369 445 38 
6325 457 67 
6268 429 36 
6566 477 63 
6216 448 48 
6299 468 69 
6211 460 66 
6295 434 38 
6326 515 68 
6432 438 43 
6437 513 137 
6420 456 47 
6403 464 65 
6213 480 111 
6345 436 36 
6162 437 42 
6488 450 32 
6246 437 42 
6654 443 32 
6348 473 69 
6617 489 104 
6242 460 63 
6180 608 42 
6180 440 41 
6222 463 64 
6208 441 32 
6340 466 47 
6311 462 98 
6746 450 43 
6492 455 43 
6321 490 101 
6241 450 43 
6517 450 43 
6506 540 137 
6360 453 47 
6572 450 44 
6310 452 34 
6521 447 38 
6349 455 43 
6483 468 66 
6290 442 36 
6629 451 44 
6498 464 35 
6314 443 42 
6205 439 33 
6258 453 56 
6456 444 33 
6320 452 38 
6513 450 45 
6617 657 40 
6326 483 45 
6511 456 43 
6441 573 81 
6330 469 49 
6594 455 34 
6313 465 70 
6252 446 42 
6474 449 44 
6267 452 39 
6625 555 44 
6501 444 43 
6210 471 69 
6524 467 51 
6518 460 49 
6239 443 39 
35 3 100 
7338 426 30 
7034 547 186 
7050 476 71 
6963 473 69 
7279 454 37 
6825 536 256 
6879 461 47 
6839 525 47 
7078 489 38 
7076 504 68 
7068 476 68 
6988 466 49 
7316 494 92 
7236 460 37 
7049 483 68 
6924 467 47 
6896 464 47 
6952 463 49 
7160 469 51 
7683 458 36 
7141 458 36 
6856 469 49 
7192 466 49 
7275 499 71 
6966 477 49 
7501 475 40 
6992 491 71 
7059 482 49 
6930 636 66 
6962 471 50 
7127 529 38 
6900 457 36 
7154 486 70 
7276 469 49 
6914 499 90 
7087 462 37 
7110 484 66 
7083 462 37 
7191 478 49 
7189 509 49 
7128 487 67 
7230 486 68 
7224 501 39 
7079 520 68 
6986 459 42 
7239 542 136 
6961 475 47 
6998 489 65 
7368 518 106 
6954 497 37 
7121 471 44 
7118 473 34 
7121 485 43 
6990 459 33 
7264 497 70 
7055 501 92 
7330 500 67 
7246 480 43 
7205 541 43 
7346 504 67 
7162 469 49 
7288 498 47 
7035 522 65 
7198 466 44 
7385 488 45 
7210 513 93 
7363 483 45 
7036 473 44 
7083 536 138 
6992 485 48 
7018 526 44 
7216 483 36 
7437 490 40 
7071 481 44 
6946 525 66 
7158 473 39 
7245 473 45 
7203 478 35 
7170 473 44 
7171 471 35 
7254 481 50 
6963 468 35 
7258 488 48 
7261 475 46 
7361 478 39 
7099 477 45 
7016 472 43 
7366 482 71 
7331 505 52 
7084 480 35 
7313 574 131 
7445 508 55 
7049 472 45 
7125 475 40 
7568 486 45 
6928 476 44 
7154 498 71 
7491 490 90 
6987 491 52 
7265 506 40 
36 3 100 
8436 456 29 
7655 641 190 
7672 498 68 
7891 541 109 
7983 478 39 
7730 540 139 
7848 488 49 
7759 498 47 
7714 491 66 
7669 529 107 
7456 514 82 
7686 608 50 
7643 517 89 
7924 484 41 
7653 506 67 
7844 488 51 
7877 497 50 
7562 487 50 
7901 491 50 
7994 504 41 
7606 483 37 
7979 493 45 
7840 494 51 
7855 529 72 
8086 519 73 
8058 502 55 
8006 526 69 
7675 502 52 
7868 513 66 
7927 506 52 
7707 489 42 
7902 486 41 
7707 511 69 
7852 506 52 
7857 534 92 
7954 485 41 
7997 516 68 
7734 486 39 
7827 500 50 
7911 504 48 
7701 513 67 
7872 563 123 
8005 482 38 
8476 536 82 
8023 515 40 
7870 567 144 
8151 515 47 
8240 524 67 
7788 690 94 
7626 483 38 
7687 499 40 
8077 507 35 
7745 550 59 
7895 494 39 
7863 523 70 
7909 542 92 
8070 541 104 
7794 495 43 
7790 504 57 
8015 541 106 
7949 493 35 
7827 517 48 
8098 572 68 
7766 650 45 
7968 549 46 
7702 540 91 
7782 503 46 
8075 506 45 
8013 564 137 
7976 512 48 
8030 515 57 
7874 505 36 
7781 494 39 
8048 505 47 
8089 524 68 
7744 541 40 
8083 504 62 
7964 511 36 
7970 499 45 
7812 493 35 
7804 507 52 
7984 497 35 
7869 513 46 
7774 494 46 
7813 500 40 
8036 501 47 
7953 498 45 
7836 659 51 
7880 519 50 
8017 512 42 
7978 526 73 
7918 513 49 
7916 514 46 
7934 523 43 
8074 531 53 
7971 506 45 
7742 522 74 
8157 525 46 
7948 522 77 
7813 500 39 
37 3 100 
9132 479 29 
8931 601 190 
8597 537 69 
8350 533 95 
8614 509 39 
8788 576 139 
8422 512 50 
8404 510 50 
8696 519 50 
8816 551 97 
8498 529 68 
8501 517 50 
8632 545 91 
8628 516 40 
8709 535 70 
8472 548 50 
8442 519 49 
8613 515 51 
8657 515 50 
8826 536 42 
8617 519 39 
8743 515 41 
8733 525 52 
8873 559 73 
8595 542 69 
8540 581 73 
8668 549 72 
8756 530 51 
9072 539 69 
8590 529 50 
8751 523 41 
8833 519 40 
8809 597 73 
8840 541 51 
8518 559 93 
8625 510 40 
8559 546 69 
8718 521 39 
8731 568 54 
8889 533 50 
8770 570 106 
8703 558 98 
8811 522 48 
11462 744 155 
8640 521 41 
8829 594 139 
8610 530 49 
9870 576 72 
8638 557 92 
8738 511 40 
8763 541 55 
8673 528 36 
8935 563 49 
8598 521 40 
8824 557 70 
8590 659 108 
8945 569 92 
9155 523 45 
8742 540 48 
8841 619 94 
8970 521 36 
8882 548 48 
8751 546 67 
8625 519 45 
8998 540 47 
8854 621 152 
8827 529 47 
8736 564 47 
8617 589 137 
8479 564 51 
8644 544 49 
8899 535 36 
8778 522 40 
8951 543 47 
8792 550 72 
8811 582 47 
8674 529 42 
8672 529 36 
8627 525 46 
8720 532 37 
8772 536 54 
8678 520 42 
8859 540 46 
8793 541 59 
8823 533 43 
8561 523 46 
8631 679 47 
8714 547 51 
8871 557 52 
8708 536 41 
8794 555 73 
8789 547 50 
8766 537 67 
8882 533 41 
9171 545 49 
8564 560 45 
8847 563 76 
9028 545 47 
8649 552 73 
8919 539 48 
38 3 100 
10131 509 33 
9439 639 194 
9340 541 68 
9699 593 97 
9564 566 39 
9351 596 139 
9465 552 73 
9949 549 50 
9266 550 52 
9402 626 154 
9192 556 69 
9520 541 51 
9353 603 92 
9326 538 55 
9577 554 69 
9637 539 50 
9451 543 54 
9803 556 51 
9531 545 52 
9461 557 42 
9278 553 43 
9519 541 43 
9635 552 53 
9578 580 73 
9623 569 72 
9610 567 72 
9684 585 74 
9607 549 55 
9459 566 73 
9556 559 53 
10003 594 46 
9479 552 47 
9436 561 70 
9463 568 52 
9569 587 92 
10675 584 42 
9580 571 69 
9545 547 41 
9506 557 53 
9843 560 55 
9634 603 95 
9459 593 97 
9533 582 47 
11134 636 102 
9718 557 56 
9760 633 141 
9736 568 55 
10390 632 71 
9697 599 95 
9577 551 49 
9526 560 55 
9765 562 37 
9419 556 50 
9592 552 41 
9600 605 108 
9921 648 122 
9455 590 91 
9835 564 46 
9613 572 50 
9756 597 94 
9483 548 36 
9492 574 49 
9483 573 69 
9624 560 47 
9658 606 47 
9670 711 230 
9555 590 49 
9626 555 48 
9663 626 140 
9588 560 49 
9750 568 49 
9797 572 43 
9404 549 42 
9592 565 48 
9760 573 73 
9472 549 47 
9713 595 43 
9965 629 38 
9557 549 48 
9466 555 37 
9425 567 56 
9679 552 42 
9610 563 48 
9427 700 53 
9427 562 42 
9542 551 48 
9462 547 48 
9715 582 53 
9545 583 75 
9751 571 49 
9472 576 74 
9538 562 51 
9706 557 48 
9718 565 43 
9757 584 74 
9659 561 47 
9652 594 76 
9777 576 48 
9781 586 76 
9471 559 47 
39 3 100 
11317 606 31 
10650 679 197 
10532 571 69 
10221 585 96 
10316 654 41 
10397 623 139 
10174 732 72 
10323 567 49 
10534 601 52 
10364 637 153 
10487 579 71 
10623 579 53 
10416 656 153 
10369 592 52 
10492 592 74 
10448 580 51 
10155 731 50 
10371 591 76 
10626 586 52 
10488 584 43 
10348 573 42 
10200 723 42 
10476 585 52 
10645 609 74 
10587 603 72 
10460 597 71 
10443 604 75 
10415 645 53 
10715 597 70 
10252 589 53 
10629 568 41 
10579 578 42 
10437 589 72 
10513 595 52 
11408 720 162 
10549 679 49 
10433 603 71 
10826 578 41 
10663 592 52 
10739 583 53 
10356 621 94 
10636 615 96 
10593 631 47 
11203 669 101 
10757 594 56 
10613 653 144 
10363 589 50 
11560 642 72 
10547 615 94 
10548 590 47 
10595 596 52 
10652 590 37 
10567 605 51 
10410 578 42 
10624 631 97 
10520 679 168 
10458 618 93 
11146 612 47 
10561 617 76 
10726 622 95 
10982 615 68 
10608 605 50 
10657 635 69 
10368 613 43 
10777 596 48 
10461 692 197 
10692 581 49 
10644 594 48 
10587 660 138 
10554 597 51 
10437 602 65 
10666 582 42 
10512 602 42 
10674 603 50 
16628 1503 154 
10767 607 48 
10383 706 44 
10535 596 37 
10623 586 48 
10597 583 43 
10533 592 56 
10617 645 50 
10452 588 48 
10366 625 55 
10480 584 44 
10472 586 48 
10456 581 48 
10531 607 53 
10670 653 78 
10642 606 50 
10665 615 75 
10871 592 52 
10686 607 50 
10497 587 46 
10639 626 79 
10844 596 50 
10676 608 77 
10686 609 48 
10356 607 75 
10724 584 48 
40 3 100 
12209 582 32 
11482 698 196 
11290 694 70 
11379 616 98 
11438 601 43 
11673 664 141 
11441 606 73 
11869 622 74 
11504 609 53 
11352 657 140 
11455 608 72 
11412 599 51 
11287 658 140 
11346 641 52 
11458 625 74 
11292 654 75 
11162 598 49 
11507 626 72 
11251 626 98 
11512 622 44 
11699 614 44 
11221 602 42 
11456 603 53 
11600 640 74 
11282 623 72 
11245 628 71 
11613 663 112 
11367 616 54 
11483 632 71 
11538 616 54 
11760 685 44 
11598 617 56 
11555 646 76 
11548 627 53 
12015 722 147 
12299 640 52 
11433 633 73 
11648 611 42 
11560 650 54 
11599 618 53 
11483 660 96 
11484 682 99 
11590 627 60 
12191 702 104 
11462 617 55 
11873 689 141 
11585 617 51 
11894 656 109 
11753 650 95 
11703 612 47 
11881 651 76 
11576 616 39 
11668 637 74 
11556 604 42 
11700 677 111 
11559 649 95 
11628 652 95 
11529 607 46 
11598 676 71 
11815 655 95 
11637 611 38 
11685 645 52 
11466 650 73 
11513 646 43 
11808 625 47 
11537 719 197 
11763 624 44 
11317 621 44 
11377 676 138 
11459 634 52 
11386 619 51 
11561 616 54 
11448 618 43 
11570 627 51 
12682 672 77 
11455 617 63 
11604 650 45 
11730 611 39 
11554 711 80 
11768 623 43 
11723 644 54 
11426 609 49 
11599 632 49 
11525 632 55 
11502 618 45 
11351 652 50 
11266 757 50 
11513 637 55 
11763 649 78 
11464 630 49 
11984 648 78 
11460 629 53 
11571 605 49 
11418 643 46 
11437 648 76 
11331 611 49 
11664 640 77 
11496 626 50 
11579 645 78 
11712 628 49 
41 3 100 
13283 605 31 
12316 736 196 
12527 649 73 
12677 658 100 
12551 662 45 
12172 680 141 
12496 639 72 
12436 641 72 
12372 624 53 
12304 862 141 
12370 682 74 
12345 637 53 
12364 687 141 
12255 636 54 
12958 719 111 
12864 696 108 
12403 645 51 
12713 658 72 
12357 633 54 
12696 651 45 
12460 639 44 
12355 636 44 
12520 643 53 
12511 690 75 
12828 690 72 
12697 656 74 
12551 690 100 
12229 798 70 
12217 658 71 
12553 655 56 
12541 635 43 
12296 643 54 
12558 670 76 
12508 716 55 
13000 719 142 
12736 655 50 
12437 655 72 
12489 675 42 
12316 788 54 
12453 664 54 
12513 688 97 
12637 680 100 
12235 648 54 
13041 734 105 
12665 667 78 
12564 713 142 
13107 670 53 
13136 697 128 
12615 676 95 
12476 644 48 
12414 810 72 
12565 648 38 
12289 695 105 
12706 649 44 
12472 730 152 
12647 682 96 
12505 686 96 
12656 665 50 
12528 662 71 
12439 802 97 
12381 641 38 
12631 670 53 
12307 657 70 
12531 652 45 
12797 653 49 
12437 752 198 
12562 670 58 
12477 646 44 
12747 821 231 
12583 671 76 
12617 659 52 
12711 659 50 
12534 645 43 
12475 639 49 
13042 710 78 
12308 653 51 
12643 657 45 
12707 648 40 
12558 686 50 
12332 635 43 
12669 662 53 
12691 652 51 
12955 676 52 
12443 657 55 
12408 669 48 
12468 638 50 
12193 642 44 
12598 675 55 
12768 730 78 
12559 674 65 
12335 655 75 
12591 663 55 
12742 650 51 
12679 686 47 
12678 682 76 
12400 637 52 
12650 676 82 
12692 657 52 
12961 688 80 
12668 648 49 
42 3 100 
14422 638 32 
13530 755 198 
13536 646 71 
13596 679 98 
13502 658 44 
13236 700 147 
14081 674 74 
13372 673 72 
13211 689 55 
13170 735 142 
13534 810 110 
13413 680 78 
13278 810 234 
13518 676 53 
13500 728 99 
13674 696 97 
13423 674 52 
13539 699 75 
13602 670 54 
13526 794 47 
13395 662 60 
13534 666 46 
13334 699 55 
13564 675 73 
13522 682 72 
13452 684 73 
13949 720 100 
13465 701 56 
14039 781 77 
13700 698 77 
13634 755 63 
13619 682 75 
13415 693 76 
13404 680 55 
13995 778 149 
13823 691 51 
13455 687 73 
13689 683 46 
13442 667 55 
13911 693 55 
13679 738 100 
13546 707 101 
13530 672 54 
14256 754 107 
13659 698 75 
13689 750 147 
13717 703 75 
13836 702 128 
13685 714 97 
13474 704 49 
13409 683 74 
13655 678 39 
13667 755 154 
13638 676 44 
13496 1003 230 
13789 767 155 
13428 761 94 
13714 690 50 
13599 690 71 
13490 756 152 
13378 904 38 
13920 711 57 
13679 693 73 
13807 702 47 
13420 657 49 
13810 785 216 
13706 693 57 
13840 703 60 
13911 789 200 
13678 685 76 
13642 686 53 
13771 677 50 
13447 837 45 
13501 677 50 
14047 729 79 
13541 679 54 
13662 692 48 
13778 688 40 
13485 665 50 
13503 667 44 
13513 680 55 
13511 690 51 
13993 675 53 
13599 698 57 
13444 681 47 
13700 668 52 
13500 688 75 
14031 713 58 
13633 700 78 
13834 708 56 
13479 690 76 
13522 700 55 
13507 682 55 
13599 682 48 
13712 724 79 
13582 676 52 
13611 698 80 
13925 744 53 
13948 721 79 
13433 662 50 
43 3 100 
15565 672 33 
14760 793 198 
14346 718 71 
14452 709 98 
14744 695 45 
14554 738 142 
14605 718 74 
14460 706 70 
14513 700 76 
14542 735 143 
14265 713 99 
14662 710 74 
14587 822 197 
15005 706 55 
14456 749 144 
15341 806 116 
14832 702 53 
14780 729 75 
14632 696 54 
14439 699 46 
14412 706 45 
14553 700 46 
14490 693 54 
14524 738 73 
14625 773 112 
14557 719 73 
14777 747 100 
14772 702 54 
17538 809 77 
14858 714 75 
14697 705 45 
14604 714 74 
14568 725 76 
14857 723 55 
15062 819 152 
14764 719 57 
14598 712 75 
14731 709 46 
14763 707 54 
14939 721 55 
14897 772 98 
14717 737 100 
14503 706 54 
15257 776 103 
14725 785 111 
14753 791 144 
14721 744 73 
15004 743 101 
14595 866 95 
14563 723 57 
14833 714 73 
14843 693 40 
14785 770 146 
15101 707 44 
14518 798 272 
14795 762 142 
14792 767 96 
14830 721 51 
14896 736 73 
14554 759 142 
14474 692 39 
14749 845 54 
14790 720 72 
15179 730 48 
14705 700 50 
14745 808 198 
14746 713 55 
14877 735 57 
15025 975 335 
14672 728 76 
14654 714 52 
14698 713 50 
14417 704 46 
14635 708 45 
14864 752 76 
14727 717 53 
14750 730 48 
14777 722 41 
14725 699 51 
14607 764 46 
14562 712 55 
14687 715 53 
14649 735 52 
14591 867 56 
14933 739 50 
14712 709 52 
15098 744 63 
15060 738 58 
14772 741 79 
14736 714 73 
14682 741 79 
14730 738 81 
14688 720 55 
14685 714 49 
15153 767 80 
14824 711 53 
14745 727 79 
14876 718 55 
14821 765 118 
14878 699 52 
44 3 100 
16715 705 34 
15641 835 200 
15566 723 73 
15685 747 101 
16047 737 59 
15632 767 142 
15737 745 74 
15552 729 71 
15573 736 77 
15592 772 145 
15595 745 99 
15569 732 77 
15983 848 204 
15789 733 56 
15579 916 98 
16671 798 100 
15752 735 53 
15810 785 111 
15647 726 56 
15791 736 46 
15635 735 46 
15731 736 60 
15649 733 57 
15625 743 74 
15779 812 157 
15942 745 74 
15750 786 101 
15843 733 55 
16961 777 75 
15884 764 86 
15861 743 46 
16053 789 71 
16264 788 79 
15833 729 54 
16229 851 148 
15849 758 58 
15778 747 74 
15761 730 44 
15923 741 56 
16169 764 56 
15799 804 98 
15714 774 99 
16122 753 57 
16427 818 104 
16022 774 100 
15823 795 140 
16060 773 79 
16535 844 108 
15838 773 96 
15767 749 56 
15814 783 75 
16419 741 39 
16060 808 144 
15945 731 44 
15742 833 197 
15861 820 144 
16086 776 96 
16112 762 65 
15952 794 72 
15823 805 143 
15788 791 46 
15848 762 55 
15881 758 73 
16047 758 47 
15876 740 50 
15900 838 200 
15990 787 57 
15846 750 57 
15992 950 306 
15890 766 75 
15787 764 55 
15847 770 50 
15890 739 53 
15804 749 47 
16051 795 77 
16037 752 54 
15964 768 61 
16038 759 41 
15886 742 53 
15820 743 46 
15798 784 79 
15965 742 52 
15761 746 54 
15665 750 56 
15980 748 50 
15983 776 53 
15941 764 79 
16071 767 58 
15993 805 115 
15815 757 56 
16113 779 81 
16134 779 81 
15967 757 55 
16164 763 51 
16089 775 79 
15988 751 53 
15708 768 79 
15944 748 53 
15874 833 103 
15857 763 52 
45 3 100 
18086 719 34 
16814 832 201 
16839 764 75 
16995 778 100 
17008 764 57 
16852 805 145 
16948 772 74 
16886 793 108 
17288 758 77 
16958 803 151 
16859 777 101 
16801 763 76 
16855 843 335 
16883 768 55 
16696 942 99 
17667 812 102 
16855 763 55 
17101 823 102 
16754 812 79 
17078 767 49 
16787 757 45 
16999 796 58 
16718 892 71 
17045 775 76 
17053 819 145 
16971 781 75 
17189 822 103 
17456 798 60 
18639 970 105 
17006 790 74 
17476 799 61 
16910 787 74 
17438 821 80 
16946 771 55 
17426 884 150 
17431 807 58 
17018 788 75 
16977 905 47 
17054 768 56 
17274 809 59 
17070 865 156 
17474 838 99 
16942 779 55 
17453 817 100 
16998 807 100 
17139 826 142 
17258 797 76 
17747 854 106 
17367 867 154 
17575 788 56 
17034 784 76 
17831 806 47 
16997 837 143 
17022 790 46 
17405 881 199 
17346 864 145 
17044 803 98 
17150 793 57 
17057 797 74 
16986 834 143 
17193 785 46 
17395 796 56 
16986 791 74 
17280 800 50 
17003 765 51 
17160 1028 334 
17097 814 57 
17337 838 60 
17142 978 310 
17052 789 74 
16916 805 77 
16978 773 52 
17123 769 52 
17252 790 51 
17357 838 79 
17009 779 55 
17281 801 59 
17201 769 42 
16943 777 48 
17031 772 47 
17266 795 79 
17033 780 53 
17131 770 54 
17281 798 79 
17187 789 52 
17349 801 55 
17115 796 80 
17237 808 60 
17156 873 160 
17040 788 58 
17303 828 81 
17218 813 81 
17462 818 66 
17270 812 65 
17222 800 78 
17059 773 54 
17018 805 81 
17380 790 55 
17119 830 102 
16956 765 52 
46 3 100 
19764 762 35 
18549 882 199 
18193 797 77 
18322 859 160 
18271 802 58 
18374 877 145 
18415 816 77 
17972 806 99 
18174 830 77 
17938 1021 145 
18178 815 100 
18385 819 77 
18136 889 202 
18023 792 57 
18074 815 99 
18273 832 186 
18121 802 58 
18333 843 100 
18398 821 95 
18297 807 49 
18409 802 48 
18140 822 57 
18326 853 57 
18052 958 76 
18515 852 145 
18143 805 76 
18271 840 100 
18384 930 58 
19602 832 77 
18189 808 75 
18515 820 60 
18374 814 75 
18359 807 76 
18506 810 56 
18804 910 150 
18413 825 58 
18437 821 76 
18431 804 46 
18243 938 57 
18652 841 80 
18677 859 145 
18766 852 103 
18292 809 57 
18614 854 101 
18531 835 103 
18673 866 141 
18372 835 76 
19035 895 107 
18313 856 143 
18431 820 56 
18436 974 77 
18910 811 47 
18435 1049 172 
18862 834 46 
18344 931 231 
18441 896 145 
18526 868 97 
18404 833 59 
18475 856 111 
18357 867 144 
18864 827 55 
18345 828 57 
18491 853 75 
18477 829 62 
18923 1134 55 
18248 997 305 
18290 844 58 
18882 835 59 
18471 1009 307 
18378 825 75 
18771 856 76 
18207 805 51 
18483 811 66 
18443 816 49 
18759 864 78 
18650 833 58 
18585 840 61 
18740 833 43 
18593 834 50 
18652 824 49 
18623 840 74 
18262 824 55 
18241 846 62 
18513 827 78 
18492 831 51 
18512 810 72 
18274 832 79 
18495 831 59 
18548 890 146 
18389 818 58 
18386 837 80 
18523 867 117 
18471 834 60 
18642 822 61 
18197 835 79 
18413 808 55 
18349 829 81 
18819 840 69 
18513 849 100 
18411 816 56 
47 3 100 
20598 800 36 
19592 932 197 
19646 839 77 
19802 869 149 
19749 852 60 
19606 992 145 
19443 841 76 
19741 845 101 
19626 846 77 
19363 869 145 
19479 995 195 
19462 833 77 
19555 923 232 
19264 1002 57 
19673 880 104 
19468 867 100 
19544 842 79 
19649 879 101 
19388 891 111 
19799 858 49 
19493 822 48 
19469 826 58 
19378 823 56 
19443 878 76 
19562 1039 147 
19660 866 143 
19847 880 101 
19757 862 59 
20760 899 79 
19591 876 76 
20633 876 62 
19871 874 77 
19529 879 79 
19485 838 57 
20485 926 144 
19795 1001 98 
19547 851 75 
19579 841 59 
19627 873 57 
19738 882 78 
19895 909 144 
19807 891 104 
19684 843 58 
20032 894 104 
19786 868 102 
19915 915 141 
19898 884 78 
20412 926 109 
19447 931 145 
19556 849 57 
19559 876 77 
20175 828 48 
19676 977 143 
20026 846 48 
19951 946 199 
19737 920 147 
19743 874 97 
19707 847 58 
19662 875 101 
19588 940 145 
19632 853 53 
19837 885 82 
19749 858 76 
19895 848 59 
20375 857 56 
19496 1062 306 
19690 846 58 
19705 997 60 
20012 1072 304 
19847 1006 78 
19978 910 76 
19720 848 55 
19760 860 60 
19674 843 51 
19980 854 75 
19666 853 57 
19649 851 61 
19620 836 43 
19981 900 50 
20114 838 49 
19627 887 75 
19911 901 57 
20049 875 83 
19566 887 117 
19681 855 53 
19989 855 58 
19728 891 117 
19941 926 86 
19946 932 149 
19711 857 83 
19974 888 82 
19723 898 104 
19697 874 61 
19701 878 84 
19502 1018 80 
19574 836 50 
19799 922 84 
19916 871 61 
19483 1042 103 
21168 935 58 
48 3 100 
22175 833 36 
20924 1084 329 
20979 904 114 
21003 1041 147 
21323 863 58 
21092 1003 236 
21251 867 76 
20959 887 100 
21042 872 77 
20736 910 147 
20874 910 150 
20607 861 77 
20828 954 205 
20882 880 60 
21059 910 101 
21070 923 102 
21134 1084 77 
20998 896 99 
20998 892 104 
20919 889 49 
20823 861 51 
21112 1070 58 
20799 865 59 
21182 877 80 
21021 952 147 
21082 908 106 
21549 905 100 
21160 902 61 
22012 953 81 
21339 896 78 
22219 1038 63 
20916 874 76 
21280 892 79 
20967 920 76 
21451 950 143 
21450 906 78 
20980 879 76 
20926 892 61 
21046 890 59 
21434 907 78 
21346 983 146 
21054 929 103 
21000 881 58 
21136 958 102 
21200 915 103 
21521 1103 142 
21238 895 75 
21862 975 107 
21395 1077 148 
21289 950 81 
21110 893 79 
21582 932 52 
21152 941 144 
21517 887 50 
21479 984 232 
21157 966 150 
21024 910 98 
21496 902 60 
21002 915 99 
20889 945 143 
20942 876 53 
21102 904 78 
21134 918 79 
20983 1038 61 
21688 908 57 
21146 1212 307 
21232 908 61 
21515 893 60 
21506 1064 307 
21288 910 79 
21240 909 76 
21162 882 54 
21219 967 81 
21000 884 49 
21555 907 99 
20911 887 58 
21507 896 61 
21246 910 45 
21260 890 52 
21335 881 49 
21108 907 77 
21299 890 57 
21213 900 80 
21494 992 166 
21292 915 68 
21099 886 56 
21307 925 104 
21519 921 83 
21113 953 145 
21397 934 82 
21208 892 81 
21198 915 102 
21329 895 61 
21207 917 85 
21414 912 81 
21096 888 51 
21089 907 82 
21650 931 65 
21185 922 103 
21236 910 56 
49 3 100 
23979 915 38 
22432 1220 297 
22411 928 107 
22419 966 151 
22776 910 61 
22834 1065 200 
22390 931 76 
22275 921 100 
22503 921 80 
22378 983 147 
22562 950 149 
22452 925 95 
22494 997 202 
22729 915 59 
22541 945 104 
22404 943 102 
22430 953 78 
22575 971 101 
22639 947 104 
22880 1019 69 
22464 1019 65 
23069 956 63 
22436 912 63 
22581 1177 116 
22498 979 151 
22530 956 102 
22325 942 104 
22489 1075 84 
23234 987 83 
22895 926 81 
24494 1118 64 
22393 975 79 
22902 942 80 
22453 1072 60 
22688 996 146 
22577 953 112 
22444 939 77 
22491 932 61 
22357 990 59 
22834 957 80 
22775 984 146 
22598 977 105 
22773 944 59 
23180 977 102 
22601 955 105 
22515 967 142 
22535 935 79 
25126 1141 107 
23101 1020 151 
23031 970 79 
22509 1084 78 
23127 964 56 
23149 1003 146 
22875 939 50 
24090 2581 451 
22477 990 146 
22742 959 101 
22810 934 60 
22768 1024 100 
22636 1125 144 
22572 916 54 
22695 973 77 
22818 1006 116 
22443 961 61 
22855 945 58 
22567 1126 308 
22937 1014 62 
23077 953 62 
22739 1231 306 
22628 942 80 
22424 950 77 
22710 911 55 
22894 954 78 
22624 945 53 
22895 972 119 
22479 1021 59 
22969 948 62 
22829 952 44 
22684 925 52 
22644 919 57 
22832 942 77 
22424 952 56 
22655 946 79 
22706 1013 149 
22752 921 54 
22590 929 59 
22507 967 121 
22567 935 84 
22499 993 147 
22806 946 77 
22587 1183 179 
22917 982 106 
22697 943 64 
22984 991 88 
22737 950 83 
22350 930 83 
22648 946 85 
22870 959 64 
22694 971 105 
22841 940 58 
50 3 100 
26348 962 40 
23970 1138 303 
23891 1011 104 
23993 1004 170 
24688 952 62 
24014 1059 199 
24067 1127 113 
23924 1024 103 
24622 964 82 
24095 988 149 
24020 987 150 
23732 950 80 
23657 1213 203 
25029 954 61 
24343 994 104 
24252 981 104 
24025 979 115 
24515 1038 160 
24062 978 104 
23916 1016 62 
23651 950 51 
24498 1086 62 
23719 942 63 
24043 978 103 
24365 1017 152 
24049 972 103 
23835 1139 100 
24002 1001 79 
24959 1073 83 
23856 1116 79 
26361 1419 69 
24128 983 80 
24222 968 83 
23735 956 60 
24120 1043 147 
24289 988 105 
23790 1206 79 
24242 993 83 
24262 972 61 
24404 1052 82 
23929 1049 150 
24229 1012 104 
24335 1032 60 
24314 1007 104 
24537 1030 107 
23982 1212 143 
24031 973 79 
25650 1070 109 
24430 1078 151 
24400 1036 118 
24037 976 80 
24605 1011 59 
24272 1048 149 
24389 999 55 
43519 1134 213 
24387 1040 146 
24425 1012 102 
24185 1093 159 
24593 1020 102 
24231 1029 146 
24443 996 63 
23880 974 80 
24049 997 102 
23812 960 61 
24293 976 59 
23983 1284 310 
24294 984 62 
24394 1005 64 
24113 1174 307 
24152 979 81 
24218 1027 78 
24143 960 55 
24053 1005 116 
24244 962 54 
24540 1027 103 
24427 992 82 
24413 965 61 
24174 1105 53 
24324 1154 56 
24214 963 58 
23946 1011 79 
24059 969 59 
24115 983 79 
23992 1024 150 
23831 989 55 
24474 974 67 
24217 1000 106 
23800 1137 81 
24072 1023 147 
24160 988 79 
24219 994 107 
23929 992 121 
24373 982 64 
24329 1003 85 
24770 1012 85 
24435 1000 71 
24198 990 86 
24251 995 65 
24291 1001 106 
25827 1088 63 
51 3 100 
27578 990 39 
25987 1144 331 
25556 1011 107 
26019 1064 155 
25900 997 63 
25744 1252 215 
25624 1002 104 
26141 1019 104 
26232 1005 83 
25661 1202 150 
25583 1022 150 
25567 993 80 
25602 1249 342 
25700 993 84 
25963 1015 102 
25902 1021 103 
25721 1015 105 
25830 1037 147 
26141 1012 105 
25870 1016 62 
25697 1013 52 
25746 1026 86 
25826 994 62 
25843 1551 108 
26022 1071 153 
25597 1025 105 
25423 1013 101 
25617 999 80 
26390 1021 79 
25434 1021 80 
27101 1086 65 
25631 1118 82 
25895 1010 85 
25553 1026 60 
25971 1072 144 
25670 1022 105 
26068 1042 82 
25972 1023 79 
26003 1022 62 
26162 1014 79 
25661 1059 148 
26277 1058 104 
25742 1001 60 
26172 1058 106 
26229 1038 105 
26048 1045 144 
25738 1037 84 
27037 1117 111 
25864 1084 156 
26250 1080 106 
26342 1090 118 
26218 1048 59 
26657 1098 149 
26252 1053 59 
26497 1138 211 
25984 1070 153 
26320 1095 158 
25778 1051 83 
25967 1073 101 
25794 1069 146 
26041 1064 62 
25714 1019 80 
25804 1172 104 
26274 1077 62 
26194 1038 74 
25758 1221 312 
25890 1023 62 
25982 1159 64 
25912 1223 309 
26067 1127 134 
25705 1023 96 
26753 1101 60 
25869 1036 104 
25614 1110 103 
26064 1063 105 
25778 1062 78 
26227 1057 66 
25977 1025 61 
25810 1024 101 
25999 1011 60 
26221 1051 80 
25721 1034 74 
26056 1066 81 
26452 1155 241 
25831 1010 57 
25776 1094 79 
25675 1044 139 
25948 1034 85 
25980 1091 151 
25501 1028 79 
26169 1042 104 
25839 1040 106 
25723 1008 66 
26393 1095 83 
25841 1042 86 
25736 1027 64 
25809 1069 86 
25905 1022 64 
25876 1056 107 
26654 1052 62 
52 3 100 
28926 1028 42 
27271 1191 302 
27349 1092 106 
27842 1085 154 
27637 1113 83 
27624 1132 205 
27849 1084 108 
27882 1054 105 
27460 1061 84 
27314 1076 150 
27550 1096 150 
26847 1021 81 
27200 1439 344 
27388 1047 83 
27203 1193 102 
27361 1069 107 
27410 1081 107 
27952 1202 245 
27608 1077 110 
27477 1053 65 
27255 1021 51 
27844 1080 84 
27049 1042 63 
28319 1140 105 
27642 1111 152 
27437 1117 104 
27371 1105 102 
27141 1045 81 
27710 1062 81 
27818 1089 81 
28453 1122 91 
27634 1073 84 
26957 1164 85 
27548 1055 62 
27423 1105 232 
27549 1097 106 
27129 1045 79 
27444 1070 79 
27465 1103 62 
27321 1058 120 
27650 1137 149 
27675 1086 104 
27526 1056 62 
27730 1087 109 
27824 1081 108 
27531 1149 177 
27505 1067 81 
28412 1187 111 
27613 1151 150 
27789 1104 105 
27528 1149 180 
27938 1045 58 
27437 1249 150 
27601 1069 59 
28051 1204 212 
27502 1160 148 
27443 1316 148 
28150 1106 84 
27400 1141 103 
27431 1109 146 
27668 1064 62 
27684 1087 80 
27737 1112 106 
27773 1084 66 
27953 1090 65 
27869 1225 311 
27822 1086 85 
28010 1103 67 
27241 1215 309 
27409 1085 107 
27383 1063 80 
27614 1104 59 
27442 1246 105 
27171 1084 56 
27755 1100 107 
27255 1065 78 
27950 1097 87 
27651 1077 73 
27345 1049 55 
27351 1040 60 
27513 1095 82 
27734 1064 63 
27727 1068 81 
27974 1300 348 
27603 1083 57 
27422 1095 64 
28691 1563 116 
27545 1072 83 
27487 1267 150 
27869 1120 81 
27758 1159 107 
27403 1287 166 
27492 1065 65 
27678 1074 82 
27980 1124 87 
27685 1066 64 
27681 1135 121 
27684 1093 68 
27694 1085 107 
27864 1072 61 
53 3 100 
31156 1066 41 
29004 1391 305 
28829 1075 107 
29779 1114 151 
29408 1080 85 
29119 1171 205 
29451 1107 107 
30863 1259 109 
29228 1103 85 
29239 1230 241 
28854 1119 154 
28706 1072 82 
29445 1470 517 
29284 1093 83 
28950 1094 104 
29417 1114 104 
29152 1095 105 
29531 1186 211 
29254 1154 109 
29256 1102 65 
29101 1116 54 
29645 1163 121 
28965 1113 63 
29673 1142 107 
29263 1141 151 
29612 1109 105 
29141 1111 102 
29198 1103 83 
29445 1126 82 
29293 1117 83 
30005 1150 87 
29086 1090 80 
29093 1122 86 
28933 1089 63 
29354 1153 147 
29234 1129 105 
29279 1135 80 
29405 1116 81 
29233 1092 62 
29406 1101 142 
29208 1258 152 
29423 1208 164 
29730 1095 62 
29405 1152 117 
29482 1155 108 
29278 1234 237 
29575 1164 84 
30348 1200 113 
29224 1147 149 
29564 1129 104 
29769 1169 158 
29514 1120 58 
29522 1202 152 
29189 1091 59 
29916 1231 209 
29263 1172 149 
29261 1162 149 
29531 1156 84 
29514 1184 162 
29589 1162 148 
29219 1102 63 
29266 1253 119 
29403 1128 105 
29562 1128 66 
29441 1117 66 
29368 1299 311 
29138 1117 83 
29576 1125 70 
28936 1267 311 
29441 1180 165 
29123 1150 82 
29192 1097 59 
29196 1132 104 
30019 1140 58 
29539 1179 108 
29435 1115 79 
29397 1164 122 
29617 1150 63 
29059 1093 56 
29273 1094 62 
29647 1151 83 
30037 1156 63 
29419 1297 122 
29084 1425 317 
29681 1119 58 
29193 1107 63 
33434 1658 213 
29321 1149 85 
29573 1189 154 
29292 1129 81 
29520 1150 107 
29607 1137 107 
29757 1157 90 
32454 2789 182 
29529 1117 86 
29445 1115 65 
29632 1139 107 
29379 1113 66 
29552 1140 108 
29345 1235 63 
54 3 100 
32815 1095 41 
31311 1303 304 
31060 1142 107 
31470 1179 182 
31064 1127 119 
31044 1234 210 
31180 1196 108 
35321 1392 176 
30980 1142 87 
30996 1199 203 
30665 1147 154 
30957 1137 83 
30946 1509 438 
31013 1142 83 
31036 1194 105 
31055 1135 103 
31059 1293 107 
31212 1539 345 
31431 1239 170 
31281 1161 65 
30970 1132 53 
31010 1168 110 
31300 1159 64 
31255 1170 108 
30876 1172 149 
31202 1181 108 
30720 1154 103 
31081 1187 119 
31299 1156 81 
31559 1164 121 
31661 1192 88 
30850 1167 81 
31135 1169 120 
31050 1187 64 
31408 1274 239 
30759 1151 105 
30986 1156 81 
31145 1158 81 
31211 1138 62 
31443 1187 82 
30795 1281 152 
31503 1318 244 
30914 1156 86 
31382 1192 105 
31439 1176 112 
31336 1239 201 
30932 1153 82 
32322 1229 113 
31091 1192 150 
31384 1208 120 
31464 1233 156 
31578 1158 59 
31299 1233 152 
31536 1154 61 
31541 1257 210 
31629 1241 148 
31235 1196 148 
31041 1147 83 
30913 1177 151 
31238 1192 149 
31288 1243 64 
31232 1197 108 
31065 1169 105 
31160 1143 66 
31277 1142 65 
31344 1339 312 
31054 1187 84 
31363 1182 67 
30925 1324 310 
31208 1250 153 
32175 1340 85 
31248 1167 122 
31414 1278 105 
31312 1149 69 
31735 1229 163 
31338 1200 83 
31634 1197 109 
31628 1216 64 
31912 1570 88 
31476 1174 63 
31392 1211 84 
31196 1147 64 
30799 1293 210 
30987 1495 318 
31137 1155 71 
31746 1164 66 
32784 1287 114 
31473 1202 84 
31201 1197 153 
31107 1260 81 
31430 1172 106 
30883 1174 107 
31168 1196 89 
48357 1232 87 
31018 1188 83 
31383 1196 65 
31264 1179 107 
31580 1161 66 
31121 1198 107 
31336 1308 64 
55 3 100 
34789 1188 42 
33541 1569 506 
33096 1176 108 
33459 1202 154 
32818 1170 111 
33213 1245 204 
32993 1205 106 
35596 1348 161 
32820 1197 85 
33005 1285 205 
34836 1280 157 
32580 1183 120 
43457 3600 865 
32937 1204 85 
33026 1192 104 
33050 1207 104 
32932 1196 108 
33133 1340 304 
32725 1237 152 
32948 1192 65 
32874 1165 54 
32970 1217 109 
32893 1195 64 
33096 1229 109 
32610 1221 149 
33034 1206 107 
32990 1247 121 
32709 1197 110 
33106 1229 84 
33637 1249 108 
33161 1210 86 
32946 1240 84 
32701 1233 108 
32794 1197 93 
33357 1288 207 
33265 1236 108 
32782 1191 83 
32797 1233 84 
33731 1226 86 
32849 1202 84 
32643 1340 151 
32936 1270 210 
32959 1223 117 
33104 1205 104 
32817 1203 110 
33080 1277 201 
33062 1210 81 
33902 1231 106 
33890 1493 153 
32882 1261 106 
33148 1267 157 
33152 1229 60 
33077 1270 153 
33196 1177 61 
33192 1296 210 
32896 1285 151 
33288 1274 149 
33356 1202 85 
33038 1345 152 
32680 1282 150 
32886 1194 65 
32944 1273 107 
33162 1251 107 
32924 1247 68 
33325 1267 67 
32853 1353 312 
33202 1260 86 
33576 1218 67 
33804 1389 342 
33101 1249 152 
33481 1241 83 
33420 1222 71 
33389 1246 107 
33107 1260 87 
33163 1257 150 
32814 1210 82 
33504 1300 107 
33082 1204 63 
32978 1180 57 
33078 1171 62 
33353 1212 82 
33200 1234 66 
32989 1325 107 
33102 1461 320 
33100 1229 68 
33415 1242 67 
34317 1350 116 
33631 1282 128 
33128 1277 160 
33320 1266 157 
32996 1237 137 
32902 1225 108 
32973 1215 88 
33600 1305 90 
33055 1234 84 
32795 1211 68 
33589 1402 111 
33377 1237 68 
33817 1284 111 
33445 1375 66 
56 3 100 
36882 1250 43 
36367 1546 446 
34730 1213 109 
34907 1264 158 
36023 1280 112 
35192 1447 336 
35087 1222 105 
35690 1362 158 
35028 1239 84 
34908 1314 205 
34837 1272 156 
34924 1239 110 
44432 1596 471 
35089 1220 83 
34942 1418 107 
34972 1247 106 
34800 1284 168 
35008 1407 307 
35014 1261 152 
35112 1241 66 
34529 1197 55 
35361 1316 168 
34665 1217 66 
35194 1266 108 
34980 1268 153 
35490 1280 108 
34701 1310 162 
35185 1300 112 
35431 1267 84 
35199 1248 106 
35165 1322 124 
34957 1241 83 
34828 1264 108 
35226 1245 66 
35070 1426 204 
34760 1258 108 
34605 1234 83 
34812 1276 121 
34971 1281 83 
35167 1404 119 
34837 1360 153 
34917 1362 209 
35332 1271 110 
35258 1248 105 
35078 1396 111 
35177 1305 203 
34806 1250 83 
38809 1386 104 
34915 1294 153 
35008 1304 164 
35146 1371 232 
34822 1227 59 
35589 1340 154 
35057 1235 63 
35199 1362 210 
35341 1361 154 
35236 1541 240 
35356 1272 86 
35652 1323 154 
35137 1343 240 
35019 1368 65 
35027 1286 107 
35168 1322 166 
35041 1266 68 
35425 1303 67 
34748 1396 312 
35618 1284 85 
34970 1243 68 
35347 1527 311 
34857 1300 152 
35037 1289 85 
35214 1263 67 
35202 1328 165 
35028 1280 85 
35626 1346 153 
34845 1287 82 
35110 1281 109 
35108 1251 67 
34934 1266 60 
35020 1242 63 
35149 1267 82 
35575 1294 90 
35124 1292 108 
34959 1396 318 
34845 1402 70 
35252 1277 122 
36473 1376 116 
35783 1294 111 
35382 1327 158 
35572 1300 109 
35436 1348 172 
35959 1303 107 
35420 1292 88 
35662 1299 90 
34888 1261 82 
35455 1270 67 
35533 1318 111 
35265 1287 70 
35428 1300 111 
35141 1257 64 
57 3 100 
39616 1284 44 
37312 1603 446 
36868 1346 109 
37779 1441 251 
37511 1284 113 
37065 1433 301 
37414 1287 108 
37951 1366 160 
37260 1297 130 
37662 1353 208 
37172 1348 177 
36939 1298 110 
37857 1655 473 
36601 1280 84 
37277 1325 108 
36747 1280 105 
36751 1318 152 
36786 1404 308 
37143 1406 248 
37039 1326 67 
36943 1432 56 
36676 1380 153 
36816 1307 67 
37003 1310 109 
36911 1343 153 
37132 1319 109 
36607 1291 150 
37377 1308 111 
37202 1278 82 
37635 1330 112 
36982 1452 109 
37310 1414 119 
36800 1293 108 
36660 1642 98 
37000 1367 204 
37322 1366 166 
37127 1308 85 
37511 1365 165 
37319 1336 84 
36981 1314 106 
37455 1346 152 
37287 1418 212 
37059 1512 110 
37247 1331 106 
36971 1492 112 
37280 1365 203 
37524 1367 87 
38583 1494 119 
37235 1414 244 
37225 1334 155 
37396 1376 155 
37390 1453 62 
37262 1330 151 
37259 1344 65 
37455 1377 207 
37791 1376 155 
36900 1406 205 
37050 1317 85 
37384 1349 153 
37250 1630 154 
37527 1318 88 
37148 1329 108 
37406 1378 156 
37224 1296 84 
37003 1348 83 
37146 1524 315 
37268 1318 86 
37347 1296 69 
37412 1510 321 
37135 1521 155 
37532 1363 87 
37480 1370 89 
37167 1340 155 
37228 1321 86 
37106 1353 167 
37349 1368 83 
37467 1508 113 
37468 1322 67 
37646 1352 61 
37357 1349 65 
37359 1364 85 
37484 1342 87 
37327 1383 109 
37033 1609 321 
36777 1311 68 
37740 1359 89 
37742 1391 112 
37221 1360 113 
37307 1402 157 
37137 1316 110 
37561 1371 158 
37053 1325 110 
36843 1324 86 
37674 1322 87 
36986 1477 124 
37313 1359 94 
37707 1409 173 
37416 1452 83 
37178 1553 170 
37639 1346 68 
58 3 100 
41417 1346 45 
39357 1726 445 
38751 1304 108 
39543 1420 212 
39611 1331 114 
38864 1485 305 
39580 1366 110 
39376 1419 159 
39264 1344 122 
39331 1429 212 
39297 1379 160 
38840 1328 110 
40134 1642 453 
39705 1361 149 
38913 1350 110 
38694 1324 105 
39185 1424 156 
38879 1507 309 
39587 1595 374 
39133 1332 66 
38727 1321 58 
38946 1386 152 
38807 1314 66 
39118 1333 137 
39295 1365 152 
39398 1377 109 
39033 1508 151 
39360 1407 173 
39242 1362 84 
40193 1406 115 
38982 1354 109 
38857 1327 109 
38725 1344 110 
41007 1506 96 
38873 1387 205 
39473 1504 244 
39093 1371 84 
39350 1397 155 
39683 1384 89 
39213 1359 108 
39023 1584 153 
39201 1426 215 
39443 1381 110 
39193 1359 109 
40265 1412 115 
39418 1425 202 
39576 1395 88 
40484 1537 116 
39631 1446 216 
39193 1466 245 
39629 1519 157 
39069 1316 61 
39401 1441 152 
39361 1372 64 
39301 1416 209 
39611 1488 246 
39386 1453 207 
39781 1384 87 
39545 1422 158 
40429 1435 152 
39143 1382 84 
39361 1410 125 
39571 1420 157 
39488 1375 71 
39573 1354 69 
40479 1555 314 
40045 1400 105 
39806 1403 92 
39221 1540 318 
39343 1486 248 
39434 1391 87 
39306 1521 86 
39400 1442 159 
39501 1355 86 
39307 1397 156 
39470 1457 98 
39384 1424 114 
39243 1398 68 
39464 1384 63 
39305 1346 66 
39044 1381 84 
39465 1382 87 
39413 1390 170 
40986 1597 329 
39466 1482 69 
39393 1387 88 
39795 1409 114 
39398 1420 114 
39348 1392 154 
39513 1422 114 
39680 1443 159 
39238 1422 113 
39245 1360 87 
39859 1422 90 
39527 1419 110 
39446 1397 92 
39335 1502 159 
39301 1370 70 
39164 1436 160 
39546 1510 68 
59 3 100 
43585 1415 45 
41592 1689 449 
41292 1372 110 
41754 1484 214 
41344 1384 113 
41767 1564 405 
41924 1406 111 
41850 1414 154 
41285 1373 111 
41726 1454 211 
41439 1380 157 
41048 1439 113 
41824 1698 455 
41093 1370 110 
41575 1414 112 
41296 1513 108 
41698 1451 157 
41201 1529 308 
41595 1695 308 
41487 1354 67 
41009 1587 58 
41105 1402 155 
41051 1389 67 
41379 1451 108 
41399 1445 276 
41460 1377 108 
41245 1387 152 
42389 1483 156 
41346 1366 85 
41643 1429 113 
41144 1519 109 
41188 1442 169 
41359 1414 110 
42877 1506 92 
41562 1502 204 
41244 1457 210 
41094 1409 86 
41782 1448 155 
41288 1404 87 
41479 1485 108 
41669 1469 154 
41497 1478 214 
41479 1602 112 
41616 1474 108 
42217 1465 115 
41728 1471 204 
41817 1450 90 
42606 1506 116 
41689 1489 213 
41484 1489 212 
41690 1473 157 
42105 1453 64 
42056 1453 152 
41497 1386 64 
41881 1619 214 
41803 1633 207 
41630 1491 207 
41511 1456 125 
41960 1501 163 
42997 1578 154 
42227 1466 88 
41592 1427 108 
41350 1434 155 
42379 1411 71 
41449 1399 70 
42324 1699 321 
42307 1466 90 
41643 1454 89 
42032 1603 321 
41646 1517 210 
42000 1445 88 
41505 1459 85 
41601 1459 156 
50754 1580 95 
41371 1483 160 
41886 1471 86 
42112 1626 111 
42588 1449 91 
41790 1458 62 
42251 1681 68 
41680 1425 86 
41576 1421 86 
41980 1462 113 
41452 1572 328 
41381 1431 106 
41956 1442 125 
41536 1416 112 
41834 1464 113 
41681 1518 156 
41943 1471 129 
41521 1434 157 
42343 1771 112 
41762 1437 129 
42297 1440 92 
41612 1626 109 
41773 1446 90 
42032 1474 161 
41774 1615 71 
41374 1521 160 
42082 1439 63 
60 3 100 
45900 1444 47 
43979 1760 451 
44548 1428 111 
43734 1500 213 
44038 1463 116 
43521 1735 313 
43896 1492 114 
43189 1519 154 
43521 1433 112 
43670 1492 209 
44139 1507 158 
42867 1409 111 
43842 1715 445 
43760 1452 116 
43853 1620 109 
43446 1438 108 
44056 1489 157 
43644 1572 307 
43566 1672 316 
43991 1535 98 
43293 1432 73 
43488 1454 154 
43254 1436 68 
43844 1655 168 
43646 1485 155 
43714 1437 110 
44169 1505 155 
43808 1626 156 
43908 1496 85 
44205 1498 114 
43522 1442 111 
44009 1614 246 
43513 1452 111 
44723 1544 93 
43288 1523 206 
44143 1527 211 
43904 1422 87 
43667 1625 156 
44057 1509 123 
43979 1586 109 
43629 1508 154 
44084 1526 213 
43756 1490 112 
44310 1464 109 
43988 1513 118 
44145 1521 206 
43887 1458 88 
45312 1516 116 
44231 1529 209 
43936 1534 212 
44147 1503 157 
44147 1462 64 
43869 1486 152 
44550 1459 69 
44411 1574 216 
43994 1575 209 
43981 1513 208 
43860 1489 115 
44355 1635 158 
45771 1570 156 
44586 1498 88 
44355 1577 173 
44196 1530 158 
44203 1538 97 
44549 1514 71 
44559 1661 323 
45268 1565 92 
44292 1531 92 
44237 1601 315 
43606 1525 212 
44060 1479 87 
44028 1540 87 
43987 1547 157 
45068 1568 134 
44156 1499 218 
43971 1508 88 
43594 1533 173 
43943 1453 86 
43452 1449 77 
44956 1650 68 
43572 1513 88 
44323 1498 130 
44583 1501 111 
44265 1693 335 
43785 1664 131 
44394 1536 118 
44121 1490 114 
44427 1531 116 
44227 1607 156 
44182 1570 117 
44482 1575 159 
44327 1531 118 
44224 1536 118 
44564 1548 96 
44054 1504 110 
43836 1486 91 
44193 1513 158 
44067 1491 72 
44390 1547 162 
44551 1518 66 
61 3 100 
48431 1481 55 
46512 1803 455 
45684 1504 114 
46255 1575 213 
46256 1462 113 
46361 1667 313 
46212 1515 111 
46492 1545 156 
45935 1529 113 
45857 1564 209 
46015 1526 160 
46054 1627 112 
46148 1812 466 
45944 1484 112 
45890 1532 110 
46714 1528 108 
46710 1553 161 
46664 1672 311 
46371 1667 317 
46402 1520 69 
46462 1491 69 
46298 1548 157 
45954 1493 70 
46024 1516 155 
46136 1534 155 
46527 1509 109 
46846 1862 155 
46401 1579 161 
46150 1554 86 
46507 1529 113 
46444 1558 111 
45995 1565 209 
46617 1569 171 
46660 1658 89 
46036 1568 205 
45830 1619 241 
45820 1513 91 
46718 1602 156 
46299 1538 111 
46269 1558 113 
45911 1563 155 
46070 1579 213 
47008 1588 114 
46357 1556 110 
46886 1598 118 
46360 1578 206 
46642 1542 89 
48447 2069 111 
46663 1741 345 
46585 1598 213 
46802 1631 162 
46731 1536 66 
47265 1628 157 
46980 1537 63 
46703 1628 216 
47312 1661 215 
46445 1572 210 
46659 1547 115 
46432 1691 155 
47287 1679 165 
46630 1585 90 
46458 1582 164 
46092 1553 157 
46698 1566 92 
47275 1577 96 
46697 1693 322 
46659 1566 93 
46652 1587 94 
46360 1667 345 
46527 1600 214 
46416 1554 124 
46394 1531 89 
45977 1722 156 
47550 1574 120 
46565 1603 157 
46925 1580 90 
46322 1627 192 
46814 1577 89 
46541 1566 70 
46924 1594 66 
46266 1569 189 
46692 1570 115 
46540 1604 113 
46715 1766 336 
46204 1584 116 
46306 1581 118 
46881 1585 114 
46955 1587 116 
46625 1624 157 
46963 1607 117 
46480 1727 161 
46951 1607 113 
46944 1636 179 
47114 1585 134 
46533 1546 115 
46470 1567 96 
46958 1667 161 
46527 1540 72 
46536 1611 164 
47083 1590 66 
62 3 100 
50517 1549 56 
49047 1823 451 
49232 1566 113 
49454 1640 215 
49143 1582 114 
48666 1671 308 
48673 1567 112 
48887 1606 159 
48269 1600 115 
49083 1616 210 
49139 1603 210 
48528 1546 111 
48816 2437 625 
48532 1599 113 
48623 1711 111 
48752 1561 110 
49035 1713 249 
48739 1712 311 
49593 1760 319 
49009 1546 69 
48764 1591 73 
48494 1579 157 
48327 1589 71 
48276 1591 154 
48654 1624 158 
48464 1577 110 
48809 1621 157 
48959 1715 257 
49096 1627 125 
49080 1639 114 
48534 1634 174 
48982 1648 211 
48385 1566 159 
48911 1747 94 
48432 1760 211 
48927 1661 213 
48707 1602 95 
48479 1611 160 
49352 1593 112 
48930 1609 169 
48785 1626 156 
48781 1787 350 
50014 1620 116 
48781 1630 168 
49544 1600 116 
49393 1621 208 
49440 1616 92 
51819 1797 116 
48699 1803 314 
48781 1627 214 
49163 1662 159 
49513 1656 63 
49208 1667 157 
49597 1621 63 
49376 1681 215 
49165 1673 215 
48848 1653 210 
48700 1613 117 
48548 1790 157 
49950 1734 164 
48407 1586 88 
49335 1636 159 
48897 1639 159 
50499 1668 93 
49171 1656 131 
50248 1795 322 
49148 1642 93 
49707 1642 92 
48565 1727 315 
49323 1762 214 
49052 1640 114 
49513 1663 90 
48816 1736 159 
49329 1655 121 
48973 1703 160 
49045 1598 89 
48883 1639 159 
49345 1651 90 
48769 1595 74 
49466 1649 66 
49091 1763 92 
49017 1690 174 
49927 1652 116 
49398 1739 325 
49351 1670 117 
49145 1685 119 
49187 1685 113 
49559 1634 117 
49053 1714 161 
48981 1697 112 
49171 1681 161 
49132 1723 112 
48879 1618 192 
49234 1697 118 
49048 1650 115 
48767 1614 91 
49543 1697 164 
49179 1628 75 
49168 1700 164 
49750 1615 80 
63 3 100 
53693 1584 55 
51292 1875 444 
51271 1589 112 
51060 1680 218 
50826 1561 114 
51481 1841 309 
50737 1638 111 
51147 1769 348 
50923 1657 115 
51057 1887 212 
51218 1633 158 
50966 1609 112 
52136 1948 447 
51331 1708 172 
51276 1647 110 
51239 1641 110 
51222 1692 212 
51466 1809 314 
51536 1938 318 
51222 1680 71 
51706 1654 72 
50967 1637 157 
52547 1691 72 
51334 1859 155 
51382 1712 189 
51221 1639 111 
50997 1677 156 
51654 1696 213 
50975 1626 110 
51416 1618 113 
50833 1648 159 
51147 1655 211 
51392 1795 160 
51141 1637 91 
50940 1738 209 
51338 1713 214 
51541 1628 89 
51591 1694 162 
51239 1787 112 
51780 1784 252 
51317 1675 155 
51193 1787 320 
52194 1854 174 
51171 1640 202 
51843 1809 117 
51185 1731 208 
52106 1687 93 
53281 1779 117 
51257 1770 315 
51597 1763 214 
51775 1815 256 
52063 1810 63 
51711 1737 159 
59625 1722 70 
51953 1857 213 
52041 1887 220 
51678 1765 211 
51531 1683 115 
51532 1729 156 
52335 1661 155 
51834 1735 91 
51289 1742 161 
50924 1833 159 
51640 1685 95 
51418 1679 117 
51946 1875 325 
51420 1713 92 
51534 1685 92 
51705 1821 313 
51746 1901 220 
51929 1754 115 
51717 1670 93 
51146 1684 159 
51604 1685 116 
51936 1721 160 
51886 1864 89 
52321 1837 164 
52082 1683 89 
51544 1650 98 
51509 1666 65 
51519 1726 94 
51282 1679 160 
51723 1687 115 
51272 1802 326 
51045 1656 116 
51391 1833 115 
51117 1655 114 
51509 1701 115 
51327 1709 161 
51308 1681 113 
51091 1700 159 
51378 1671 111 
51424 1713 162 
51683 1728 117 
51404 1670 115 
51913 1737 94 
51814 1724 165 
51832 1650 100 
51372 1688 162 
51870 1688 77 
64 3 100 
56233 1677 57 
54325 2128 447 
54063 1799 112 
54011 1871 216 
53649 1640 144 
53893 1824 316 
53824 1644 113 
53577 1749 214 
53849 1681 114 
53733 1722 215 
53826 1687 159 
53857 1684 112 
53933 2052 471 
54526 1889 159 
53923 1705 112 
53805 1703 110 
53845 1738 213 
54668 1965 321 
54203 1812 313 
53727 1670 71 
53707 1699 72 
53270 1821 279 
54217 1716 73 
53869 1706 154 
54170 1864 251 
53526 1952 174 
54332 1770 153 
53802 1758 215 
54120 1707 109 
53894 1910 114 
53536 1865 159 
53741 1764 210 
53511 1764 157 
53891 1856 127 
53793 1775 208 
54148 1869 219 
53693 1692 89 
54122 1739 158 
54213 1742 113 
54267 1948 349 
54004 1727 156 
53648 1830 322 
54529 1804 163 
54833 1798 159 
54712 1706 114 
53853 1918 209 
54271 1794 90 
54923 1938 113 
54287 1886 317 
53503 1748 214 
54096 1766 215 
54390 1738 63 
54245 1866 252 
55841 1771 66 
54078 1795 213 
54396 1814 213 
54011 1820 211 
53639 1957 175 
54311 1832 248 
54292 1924 154 
54231 1713 89 
54353 1777 162 
54289 1873 282 
54621 1766 96 
54310 1773 119 
54385 1914 317 
54375 1797 92 
54224 1740 97 
54114 1871 318 
54287 1772 220 
53851 1767 116 
53950 1731 94 
54309 1771 161 
54254 1895 118 
53716 1768 232 
53988 1716 88 
54288 1772 165 
54015 1708 91 
54118 1693 92 
53645 1670 66 
53920 1728 91 
54488 1756 161 
54459 1735 114 
54510 1881 325 
53818 1754 116 
54261 1732 118 
53734 1746 130 
54193 1767 115 
54355 1753 157 
55111 1841 117 
54094 1750 162 
53990 1810 113 
54132 1776 163 
54176 1759 119 
54181 1795 112 
54935 1784 93 
54066 1934 160 
54597 1797 96 
55138 1823 194 
54933 1838 78 
65 3 100 
58834 1746 64 
56833 2021 459 
56495 1732 116 
56721 1760 216 
56236 1750 220 
56660 2027 322 
56073 1702 111 
56748 1852 214 
56576 1743 117 
57392 2156 218 
56968 1915 160 
64564 4013 238 
57572 2129 472 
56161 1741 160 
56764 1956 171 
57089 1725 112 
56850 1820 214 
57079 1932 321 
57293 1860 312 
55931 1715 72 
56484 1845 94 
56868 1847 216 
57485 1757 74 
56681 1878 252 
57352 1849 287 
56564 1787 156 
56471 1792 155 
57369 1967 220 
57514 1800 114 
56513 1756 113 
57093 1855 159 
56673 1795 212 
56777 1824 159 
56541 1975 116 
56302 1985 217 
56515 1816 216 
56583 1798 90 
56677 1938 159 
56855 1794 115 
57047 1961 321 
56311 1778 157 
56693 2029 353 
57218 1988 164 
60513 1801 160 
56732 1987 222 
56814 1832 213 
56775 1782 94 
59835 1839 113 
56605 1909 317 
57062 1859 215 
57403 1886 215 
57205 1799 65 
57617 1868 212 
57629 1876 65 
57259 1843 215 
56752 1863 214 
57631 1803 212 
56482 1810 165 
56594 1997 212 
56620 1882 155 
57338 1791 91 
57099 1828 162 
56494 1880 216 
56755 1750 94 
57154 1816 120 
56735 2081 318 
57330 1786 99 
56680 1936 93 
56703 1921 323 
57915 1884 222 
56851 1848 116 
57802 1861 130 
56895 1811 163 
56856 1794 117 
57128 1847 158 
56968 1797 95 
57126 1874 161 
57171 1786 95 
57055 1809 96 
57880 2252 69 
56958 1845 91 
57368 1857 161 
57021 1831 116 
57377 1891 357 
56930 1935 118 
57041 1791 118 
57032 1769 113 
56902 1798 177 
57408 1832 160 
57275 1815 117 
57275 1792 159 
57246 1783 114 
71983 4127 333 
58097 1815 120 
57208 1848 114 
57266 1842 132 
57430 1884 164 
57408 1795 95 
57022 1851 164 
57602 1842 102 
66 3 100 
62349 1810 62 
59403 2065 524 
60235 1801 114 
59483 1937 215 
59224 1842 158 
59291 1914 311 
59627 2002 112 
59399 1859 214 
59290 1869 118 
59628 1916 220 
59197 1838 161 
69411 1819 118 
59745 2146 455 
59059 1862 160 
59335 1865 252 
59638 1831 113 
59219 1988 215 
60101 2014 322 
59681 1967 321 
59235 1799 73 
59563 1861 130 
59085 1911 213 
59527 1831 75 
59369 2046 347 
59452 1905 217 
59150 1826 157 
59914 2031 253 
59563 1867 216 
61040 1871 113 
59599 1889 114 
59136 1861 162 
59205 1882 213 
59745 2003 172 
59147 1831 116 
58728 1906 209 
59441 2042 217 
59267 1841 90 
60146 1890 162 
59868 1879 114 
61425 2131 409 
59155 1915 158 
59392 2025 321 
59948 1888 164 
59725 1835 157 
59616 1937 162 
59328 1904 216 
59663 1820 92 
60718 1919 117 
60611 1993 317 
59683 1878 216 
59622 2018 217 
60430 1841 66 
60451 1932 212 
59689 1938 109 
59873 2047 352 
59964 1956 214 
59258 2058 215 
59627 1872 167 
59581 1895 212 
59969 1905 158 
59535 1846 91 
59524 1922 162 
59315 1895 218 
60222 1900 123 
59975 2018 121 
59812 1956 319 
59511 1831 93 
61119 1916 95 
59302 2120 317 
60754 1919 221 
58993 1901 115 
59263 1905 117 
59546 1909 160 
60001 1899 119 
59545 1891 160 
60119 1871 91 
59846 1897 161 
59627 1855 92 
59506 1831 93 
59401 1846 68 
59155 1848 93 
59077 1844 162 
59638 1836 114 
59663 2018 335 
59237 1876 118 
59379 1850 119 
59923 1992 115 
59754 1871 163 
59731 2076 166 
59694 1871 117 
60339 1885 161 
59253 1895 116 
61336 2075 268 
60073 1902 122 
59665 1929 116 
59548 1879 119 
60926 1941 164 
59703 1895 95 
60311 1990 165 
59964 1852 95 
67 3 100 
64619 1859 63 
62262 2131 450 
62564 1915 119 
62323 1918 215 
61818 1863 160 
63397 2029 321 
62635 1885 116 
61948 1932 245 
61575 1834 119 
62858 1920 215 
62189 1908 161 
62956 1931 117 
62455 2124 452 
62061 2126 256 
62548 2014 221 
62451 1855 114 
61827 1925 217 
62880 2037 318 
62692 2048 317 
62456 1837 74 
62875 1900 123 
61945 1920 212 
62762 1920 97 
61854 2008 314 
62649 1973 221 
62282 2102 160 
62952 1994 336 
62279 1897 217 
75483 1964 115 
62833 1900 118 
62596 1903 161 
61630 1993 214 
63533 2019 167 
62377 1906 115 
61662 1941 212 
62100 1982 217 
62309 1870 92 
62835 1925 161 
61758 2046 117 
62637 2074 334 
61971 1924 160 
62141 2306 324 
63297 1948 167 
62361 1944 191 
62137 1888 163 
63680 2015 215 
62484 1894 94 
63344 1962 118 
62354 2081 324 
62908 2121 216 
62242 1987 218 
63535 1943 83 
63106 2289 357 
63138 1887 67 
62526 2027 318 
62204 1933 244 
62233 1977 216 
62428 2079 164 
62753 2151 216 
62529 2080 172 
62672 1906 92 
62157 2005 161 
62946 2047 233 
63177 1977 98 
62704 1937 118 
62867 2060 353 
62459 1946 95 
62566 1968 97 
62783 2033 317 
63186 2006 223 
62994 2016 118 
62803 2068 119 
62465 2067 256 
62873 1954 119 
62709 2021 158 
62811 1945 130 
63089 1965 162 
63189 1967 93 
62688 1912 95 
64131 1962 82 
62762 1990 94 
63214 1977 164 
64340 1997 115 
62625 2034 333 
62787 1936 120 
62771 1994 119 
63937 1960 175 
63248 2015 165 
63080 2044 161 
62416 1972 119 
62948 2023 167 
62995 1925 174 
63109 1970 229 
62706 2035 185 
62825 1999 116 
62476 1954 212 
63684 2042 166 
62450 1963 96 
64419 2059 164 
62328 1958 97 
68 3 100 
67700 1929 65 
66799 2217 464 
64945 1997 116 
65144 2082 215 
65721 2095 163 
65629 2093 321 
65434 2065 130 
65231 1999 216 
65188 1973 151 
65197 1988 215 
64864 1930 179 
65976 1966 117 
65296 2552 736 
64860 2133 217 
65827 2082 219 
65174 1950 118 
64907 1957 216 
65279 2113 319 
65596 2125 317 
65385 1933 74 
65941 1973 120 
65675 2008 216 
65503 1956 95 
65781 2078 315 
65746 2166 218 
65271 2008 162 
65589 2181 220 
65425 1987 216 
65846 2206 176 
65605 1964 118 
65315 1979 162 
65012 2006 214 
65948 2052 165 
65841 1906 117 
64841 2023 213 
65170 1974 216 
64958 1977 107 
65727 1967 162 
65400 2007 172 
66996 2186 329 
65264 1945 158 
65086 2211 325 
66136 2109 261 
66966 2139 162 
65289 1997 163 
66043 2031 217 
65987 2030 94 
66475 2027 117 
66325 2152 328 
65232 2192 217 
65779 2037 218 
67908 2044 97 
65787 2170 323 
65559 2040 69 
66282 2358 527 
65727 2039 217 
65618 2036 217 
65635 2050 164 
64949 2061 216 
65412 2019 160 
65880 2009 99 
65603 1966 164 
66390 2056 219 
65823 2015 135 
66057 2184 179 
65208 2186 322 
65597 2202 95 
65995 2013 98 
65708 2247 321 
66217 2082 232 
65055 2012 118 
65789 2014 117 
86475 2209 233 
65389 1974 118 
66052 2019 161 
65532 1992 118 
66016 2039 169 
65978 1978 93 
65465 1974 96 
65971 2038 79 
65672 2054 94 
65047 1947 165 
65394 2015 118 
64808 2078 329 
65325 2031 121 
65209 2003 121 
65071 2037 166 
65955 2008 168 
65394 2184 163 
65909 2041 117 
66188 2117 265 
65994 2148 163 
66679 2176 360 
65927 2021 182 
65467 1993 115 
65774 2086 260 
66635 2084 166 
65345 1974 96 
65714 2035 165 
65503 2071 98 
69 3 100 
71053 1968 66 
68925 2248 453 
67835 1989 116 
68372 2155 348 
68619 2014 169 
68484 2261 322 
69305 2006 114 
68170 2101 217 
67855 1990 120 
68290 2036 216 
68495 2032 164 
68276 2100 117 
68289 2863 682 
68119 2050 219 
69276 2050 221 
69434 2060 118 
68617 2081 216 
68841 2192 318 
68454 2145 318 
68854 2027 77 
68228 2003 121 
68301 2200 228 
68252 1974 96 
68817 2178 322 
68940 2075 217 
68984 2044 164 
69130 2051 216 
67853 2102 218 
71463 2104 161 
68919 2056 118 
68891 2083 167 
68460 2039 216 
69135 2187 261 
68677 2024 117 
68001 2078 213 
68225 2084 218 
68766 2166 92 
68859 2185 180 
69353 2056 164 
69290 2181 330 
68500 2191 161 
69309 2209 325 
69130 2294 219 
69393 2081 161 
69170 2083 182 
68799 2109 213 
69394 2082 96 
70311 2103 177 
68557 2197 318 
69136 2113 217 
68350 2155 221 
70015 2209 99 
68625 2154 319 
69824 2118 69 
68766 2449 486 
68592 2089 218 
68675 2101 246 
68805 2195 261 
69253 2288 217 
68885 2080 160 
68522 2099 133 
69400 2074 163 
68922 2107 224 
68968 2085 121 
69343 2105 166 
69057 2317 323 
68857 2051 96 
69131 2254 96 
69536 2194 319 
69059 2275 219 
68681 2362 121 
68887 2069 120 
70401 2140 222 
68516 2080 121 
69096 2066 161 
68641 2081 176 
68775 2096 167 
69236 2007 130 
68719 2042 97 
69618 2067 77 
69092 2257 95 
68488 2088 164 
69035 2062 120 
68651 2161 332 
69040 2102 121 
69069 2090 180 
69212 2068 164 
69376 2154 261 
68734 2086 171 
68967 2113 119 
69112 2127 224 
68933 2052 165 
69059 2178 327 
68789 2250 167 
68850 2108 117 
69410 2090 223 
68925 2155 265 
69267 2097 96 
69345 2084 170 
69011 2010 130 
70 3 100 
73866 2019 66 
72059 2306 464 
70945 2045 118 
71387 2202 313 
71534 2072 162 
71394 2277 315 
72089 2130 118 
72325 2169 221 
70972 2093 119 
71183 2138 217 
71961 2100 164 
71224 2049 117 
71083 2601 695 
71527 2121 217 
72079 2143 221 
71949 2257 116 
71402 2130 215 
71761 2414 325 
71949 2244 320 
72381 2060 139 
70985 2093 124 
72323 2205 265 
71566 2302 98 
72221 2354 317 
72033 2297 216 
70921 2319 161 
71497 2169 218 
71824 2139 219 
73311 2268 172 
71609 2087 146 
71500 2102 163 
71591 2146 217 
72111 2186 277 
71598 2064 117 
71985 2134 214 
71417 2151 219 
71675 2176 93 
71893 2102 164 
72203 2112 165 
72769 2220 325 
71883 2150 161 
72298 2240 326 
71903 2187 220 
73083 2148 278 
71996 2107 168 
71979 2299 215 
72453 2260 94 
72720 2179 166 
71922 2238 320 
72759 2203 219 
71819 2221 220 
72957 2188 99 
72271 2320 320 
71818 2145 84 
71517 2341 470 
71266 2132 217 
77906 2353 229 
71978 2315 355 
72100 2231 223 
71661 2151 160 
72179 2115 122 
71901 2119 164 
73258 2293 228 
72156 2320 122 
72048 2254 260 
71574 2250 323 
71679 2103 97 
71674 2134 98 
72267 2332 327 
72166 2202 220 
72449 2343 178 
72423 2192 178 
72813 2214 224 
72184 2175 153 
71945 2239 160 
72348 2118 168 
72059 2144 164 
71939 2315 120 
71980 2277 97 
72200 2113 79 
71998 2183 135 
72080 2306 164 
72401 2146 149 
72182 2260 335 
71786 2157 123 
72319 2124 169 
72007 2268 198 
72144 2181 220 
72703 2119 161 
72940 2168 119 
71521 2165 225 
72110 2160 164 
71984 2223 327 
71519 2131 167 
72123 2147 118 
72465 2198 227 
72126 2225 220 
72479 2190 139 
71935 2139 167 
72061 2292 100 
71 3 100 
77062 2092 64 
75207 2384 463 
74736 2099 118 
74846 2314 314 
74566 2120 162 
81067 2249 324 
75471 2196 119 
75484 2206 215 
74766 2120 136 
74606 2152 216 
74729 2166 164 
74697 2114 117 
75540 2701 703 
74246 2157 219 
75370 2533 350 
74604 2162 116 
74992 2370 349 
75704 2324 323 
75078 2645 528 
74948 2188 100 
75216 2167 125 
75028 2228 222 
74669 2129 96 
74731 2318 324 
75006 2163 233 
75050 2160 162 
75052 2223 218 
74810 2332 501 
76641 2309 259 
75016 2118 116 
75160 2210 165 
75061 2167 219 
74849 2294 219 
74844 2158 182 
74462 2201 215 
74586 2375 221 
75761 2201 95 
75293 2291 165 
74760 2160 165 
74514 2240 324 
74301 2279 160 
76440 2378 375 
75378 2266 227 
75331 2244 163 
75525 2334 166 
74618 2215 214 
75082 2195 95 
75421 2412 162 
74797 2252 320 
75854 2277 229 
75656 2289 223 
76288 2240 97 
75681 2339 327 
76014 2287 80 
75474 2354 485 
75374 2234 232 
76868 2204 218 
75501 2359 326 
75308 2237 218 
74941 2228 158 
75945 2220 118 
75022 2222 165 
75896 2405 219 
75238 2204 122 
75406 2278 224 
75702 2383 358 
75257 2192 97 
75482 2289 97 
75324 2321 323 
75289 2380 362 
75659 2236 170 
75499 2235 167 
75818 2283 226 
75767 2205 125 
75770 2274 166 
75643 2282 209 
75156 2374 194 
74871 2246 121 
75365 2251 98 
74752 2230 80 
76162 2253 121 
74854 2209 167 
74965 2242 119 
75255 2256 330 
74885 2191 171 
75164 2244 168 
75219 2360 165 
75306 2216 222 
75801 2263 167 
75052 2196 120 
74943 2221 220 
75010 2214 164 
75139 2519 331 
74581 2365 168 
74795 2259 121 
75569 2244 223 
75385 2269 221 
76043 2288 202 
75286 2190 301 
76151 2234 140 
72 3 100 
81283 2185 65 
78817 2439 457 
78155 2221 120 
78271 2269 317 
78117 2306 255 
78668 2374 326 
78268 2348 175 
78452 2296 230 
78033 2262 121 
78250 2230 217 
102736 2323 172 
78446 2209 116 
78637 2724 688 
78246 2239 222 
78674 2388 326 
77947 2208 117 
78153 2481 319 
78605 2407 321 
78469 2515 449 
79088 2337 102 
78518 2272 127 
79353 2217 217 
78309 2222 99 
79030 2352 353 
78518 2275 218 
79006 2224 167 
78976 2268 222 
77937 2347 319 
79016 2324 223 
78871 2240 121 
78685 2270 168 
78318 2295 232 
78127 2268 217 
78267 2195 117 
78212 2266 216 
78281 2263 221 
77927 2304 97 
78353 2260 175 
78443 2243 163 
78989 2348 328 
78359 2274 162 
79442 2437 327 
79177 2443 226 
79067 2284 161 
78449 2264 165 
78895 2281 215 
79309 2352 96 
79500 2444 162 
78810 2375 325 
79066 2321 221 
79334 2484 362 
79192 2356 100 
105412 2527 342 
79392 2323 100 
79171 2506 455 
78824 2378 220 
78755 2322 219 
78799 2397 324 
78766 2472 218 
78477 2299 160 
78798 2318 120 
79094 2350 164 
78343 2274 223 
79428 2294 126 
78213 2335 224 
78667 2494 325 
78908 2262 98 
78743 2294 204 
78965 2431 324 
78275 2539 327 
79903 2303 167 
78540 2385 166 
79381 2313 235 
79121 2291 123 
78931 2369 164 
79583 2348 163 
78600 2348 262 
78997 2279 118 
79733 2323 98 
79040 2354 81 
79365 2461 118 
78196 2319 173 
79112 2274 118 
78490 2389 362 
78959 2298 124 
78899 2281 168 
80188 2340 168 
78508 2314 241 
79521 2354 167 
79418 2253 120 
79333 2357 220 
88932 5095 339 
79603 2514 347 
79628 2526 166 
79613 2374 121 
79090 2330 226 
79060 2316 226 
79265 2267 123 
78530 2517 170 
79715 2293 123 
73 3 100 
86033 2261 71 
82171 2528 466 
81594 2235 118 
81567 2428 321 
82591 2375 224 
81957 2446 326 
81052 2254 161 
80726 2309 223 
80857 2267 122 
81764 2312 251 
82532 2334 174 
81797 2228 117 
81614 2757 689 
81723 2299 222 
82696 2813 541 
81732 2263 118 
81388 2620 338 
81970 2473 328 
82135 2675 462 
81743 2246 99 
82232 2328 129 
81667 2298 250 
81482 2274 98 
82386 2426 325 
81694 2343 219 
82204 2337 169 
81734 2500 351 
81441 2437 328 
82007 2473 359 
82559 2411 121 
81526 2472 261 
106621 2428 227 
81752 2328 222 
81721 2301 118 
81242 2381 217 
81747 2382 221 
81435 2278 95 
82206 2522 164 
82032 2468 164 
81877 2431 326 
81916 2569 255 
81135 2447 375 
82255 2414 227 
81966 2346 195 
81894 2434 168 
82229 2355 218 
81904 2325 98 
82035 2556 255 
82597 2456 323 
81972 2422 221 
81984 2453 326 
82549 2329 100 
84086 2730 546 
81855 2322 97 
82249 2619 458 
81667 2340 221 
82275 2401 220 
82337 2427 324 
81754 2400 218 
81969 2347 160 
82031 2411 123 
81546 2340 168 
81688 2447 291 
82786 2360 127 
83039 2445 229 
81554 2393 328 
82270 2295 97 
81594 2492 138 
82779 2448 323 
82172 2515 333 
81432 2387 170 
81778 2372 164 
81793 2372 221 
82054 2419 122 
82247 2398 163 
82168 2398 266 
82116 2418 222 
81507 2377 180 
81921 2408 106 
81637 2323 83 
82051 2528 187 
82172 2349 167 
81848 2354 119 
81352 2441 331 
81904 2369 125 
81845 2403 173 
82963 2363 166 
82046 2364 224 
82033 2399 168 
82547 2351 119 
82417 2570 362 
85407 2405 169 
83521 2523 346 
81705 2460 170 
82205 2319 118 
83125 2561 361 
81843 2398 222 
82653 2405 169 
82122 2359 166 
82625 2397 126 
74 3 100 
89249 2313 70 
86550 2603 490 
84841 2307 118 
85423 2537 328 
85167 2445 225 
85646 2555 319 
85089 2312 161 
84833 2489 349 
84798 2321 124 
85461 2552 218 
85038 2374 170 
85581 2381 279 
85070 2836 692 
84816 2392 221 
85758 2650 464 
85157 2387 118 
85377 2553 319 
85531 2460 322 
86190 2730 452 
85564 2342 99 
85567 2411 127 
85159 2396 219 
85001 2361 135 
85740 2464 319 
86085 2445 228 
85471 2357 165 
85135 2481 319 
86456 2562 331 
85152 2604 377 
85813 2385 122 
84960 2491 221 
85639 2432 220 
85960 2497 219 
85330 2782 183 
84694 2394 217 
84801 2414 253 
85648 2431 132 
85631 2464 166 
86110 2477 165 
85220 2512 326 
85642 2417 219 
85982 2524 329 
87324 2484 227 
85792 2514 258 
86333 2434 168 
85178 2454 215 
86244 2391 166 
85563 2415 224 
86514 2509 335 
85949 2426 221 
85639 2494 328 
86177 2459 98 
86238 2738 467 
85845 2393 138 
85703 2661 500 
85552 2456 222 
86247 2647 225 
85248 2504 326 
85939 2420 221 
85624 2461 166 
85788 2527 186 
85944 2411 165 
86037 2443 225 
86154 2629 125 
85858 2451 230 
86005 2557 326 
85087 2399 137 
85639 2414 125 
86029 2554 335 
85650 2486 334 
85387 2597 265 
108772 2592 176 
86268 2448 222 
86454 2405 122 
85756 2423 165 
85362 2488 165 
85947 2551 362 
85823 2439 165 
86293 2624 136 
86284 2410 87 
85849 2443 168 
87877 2641 172 
85693 2437 120 
85297 2655 335 
86170 2460 124 
86531 2405 171 
85589 2582 166 
85426 2607 254 
84891 2428 164 
85740 2597 122 
86173 2527 355 
86753 2480 168 
86369 2561 338 
86309 2544 264 
86065 2464 178 
86435 2640 341 
85920 2613 229 
86492 2633 127 
85890 2428 166 
86785 2598 187 
75 3 100 
91873 2564 83 
89183 3027 746 
89031 2432 120 
89658 2506 318 
88263 2455 335 
89952 2566 330 
88953 2402 161 
89233 2459 317 
88157 2434 126 
88217 2493 220 
88620 2534 171 
89032 2406 166 
88550 2914 694 
88595 2501 223 
89375 2839 519 
89148 2469 119 
89410 2635 329 
88952 2532 324 
89101 2727 462 
88335 2420 102 
89452 2468 126 
88718 2615 428 
88693 2463 125 
88794 2531 319 
89441 2451 226 
88778 2477 165 
89171 2572 320 
89505 2578 330 
89470 2609 328 
89347 2447 122 
89380 2522 221 
89922 2537 225 
88721 2690 361 
89290 2487 169 
89646 2464 219 
88280 2627 224 
88480 2564 178 
88781 2469 166 
89392 2587 259 
89048 2605 329 
90346 2682 362 
89178 2621 332 
90751 2692 365 
89434 2495 221 
89380 2662 171 
89141 2573 217 
90310 2503 125 
89240 2532 223 
90830 2624 328 
89570 2470 222 
89078 2781 330 
89729 2529 102 
90365 2690 457 
89740 2509 126 
89494 2681 457 
89048 2524 223 
89647 2525 228 
89353 2876 536 
88863 2486 221 
89725 2580 162 
89431 2648 202 
89173 2623 184 
89627 2489 229 
89805 2530 126 
89442 2660 360 
89340 2716 336 
88919 2656 124 
89129 2486 123 
89377 2604 325 
89043 2766 330 
89590 2448 224 
91989 2542 167 
89489 2498 222 
89527 2538 127 
89776 2621 261 
89623 2552 261 
89459 2546 330 
89892 2509 167 
88712 2435 124 
89884 2625 84 
89739 2729 256 
89770 2573 171 
89519 2536 120 
89445 2634 337 
88890 2514 128 
89831 2529 171 
89649 2462 168 
89095 2546 228 
90219 2555 169 
89057 2501 123 
89793 2578 325 
89832 2563 170 
89568 3045 539 
89163 2492 225 
89296 2473 164 
89980 2759 337 
88958 2507 225 
89666 2543 126 
89224 2538 200 
89853 2559 173 
76 3 100 
100711 2854 139 
93520 3013 689 
93560 2532 123 
93102 2787 327 
92802 2529 219 
93117 2772 330 
93128 2538 163 
93559 2637 325 
92599 2476 124 
93052 2617 219 
92217 2496 169 
93575 2523 163 
92555 3106 825 
93104 2521 224 
92620 2795 456 
92634 2493 234 
93432 2660 328 
93007 2674 324 
93521 2768 485 
93322 2649 101 
94259 2685 131 
92234 2654 320 
92986 2536 124 
92916 2626 320 
93398 2644 222 
92788 2508 167 
93403 2597 326 
93344 2782 336 
94457 2689 328 
93872 2714 186 
92916 2776 258 
93739 2616 225 
93301 2722 321 
93005 2555 166 
92902 2653 218 
92719 2617 225 
92681 2604 165 
93724 2538 168 
93946 2525 222 
93233 2927 332 
93324 2689 331 
93458 2929 542 
93797 2804 336 
92974 2557 221 
94105 2616 174 
93449 2584 218 
94661 2640 128 
93595 2604 220 
93589 2702 335 
93544 2540 222 
93298 2681 328 
93729 2610 99 
93646 2916 464 
93089 2589 172 
93649 2917 458 
93462 2580 224 
93423 2583 224 
93213 2812 457 
93390 2654 222 
93413 2813 162 
92556 2539 171 
94860 2707 171 
93129 2669 228 
94486 2645 191 
93082 2833 331 
93739 2736 362 
92698 2502 124 
93460 2622 125 
92834 2689 326 
93850 2648 363 
93210 2579 224 
93521 2621 171 
93269 2589 226 
95311 2614 122 
93681 2602 298 
93693 2611 222 
93632 2669 332 
94199 2632 172 
92893 2513 125 
93982 2587 85 
92935 2641 227 
94076 2653 265 
93217 2735 120 
93562 2951 547 
93648 2609 124 
94324 2599 175 
93546 2558 168 
93768 2671 224 
92880 2742 165 
93535 2594 122 
92749 2705 422 
93431 2606 303 
93057 2802 465 
93294 2604 228 
93100 2622 164 
94156 2607 329 
93272 2598 223 
93494 2708 127 
93632 2634 175 
93958 2573 173 
77 3 100 
101602 2680 85 
97664 3050 689 
95955 2595 122 
96917 2893 324 
97384 2653 224 
96630 2806 331 
97468 2601 162 
96563 2681 347 
96294 2487 124 
117062 2693 225 
96960 2680 267 
96319 2533 165 
96983 3250 694 
96552 2588 222 
96974 2916 459 
97534 2672 121 
97005 2808 329 
96954 2752 326 
97200 2870 456 
96810 2748 103 
97712 2804 128 
97330 2712 323 
97425 2673 128 
96623 2762 323 
97609 2847 358 
96580 2580 171 
96705 2730 323 
97715 2908 326 
97309 2801 323 
96924 2758 167 
98484 2869 228 
97478 2618 236 
96946 2854 323 
96971 2801 261 
96246 2784 219 
97050 2655 224 
96434 2589 166 
97018 2806 263 
96612 2596 220 
97862 2960 329 
95823 2745 339 
96737 2834 462 
97554 2912 330 
97440 2747 221 
97253 2682 174 
97551 2712 219 
98147 2721 126 
97018 2682 223 
97758 2700 330 
97412 2674 225 
96806 2703 332 
97018 2644 134 
96572 3023 462 
97961 2849 130 
97976 3024 468 
97563 2704 227 
97079 2671 225 
100158 2925 472 
96984 2674 223 
96766 2830 164 
97587 2735 171 
97431 2659 169 
96929 2698 228 
98800 2652 175 
97350 2930 339 
96597 2982 539 
97707 2670 130 
96973 2657 125 
96808 2905 327 
97078 2740 332 
96891 2681 296 
97412 2643 170 
97203 2669 230 
97663 2728 127 
97322 2717 238 
97088 2651 226 
97679 2726 332 
98044 2613 168 
96468 2631 126 
97536 2631 84 
97108 2644 222 
97607 2819 228 
96569 2819 123 
97294 2842 466 
96462 2667 128 
98414 2679 172 
97801 2607 167 
98157 2733 229 
96799 2673 313 
97658 2695 122 
96885 2766 329 
96849 2691 169 
97666 2894 465 
96697 2643 226 
97434 2647 166 
97309 2683 331 
96842 2675 227 
97699 2711 186 
98385 2705 265 
97503 2709 177 
78 3 100 
104984 2782 80 
100809 3081 878 
100893 2720 121 
101011 2825 330 
100675 2644 267 
100820 2963 530 
100972 2761 345 
101163 2805 322 
100606 2729 127 
102092 2768 227 
114887 2651 224 
103545 2830 269 
100174 3170 699 
100568 2690 224 
100709 2904 581 
101021 2851 120 
101720 2929 330 
100495 2802 327 
101220 3483 740 
101126 2636 103 
101248 2671 126 
100434 2832 327 
100565 2655 125 
100491 2827 322 
101765 2831 332 
100929 2768 167 
101389 2818 331 
100749 2809 327 
101242 3037 564 
101148 2795 166 
113835 2925 238 
100149 2707 223 
100345 2814 324 
99987 2733 281 
100842 2771 220 
100527 2828 283 
100241 2696 170 
100807 2706 223 
101180 2672 221 
100888 2841 330 
100673 2864 328 
101263 3005 461 
100542 2821 336 
100493 2762 222 
101370 2870 171 
100850 2859 357 
101382 2689 125 
100457 2802 222 
100763 2838 329 
101121 2721 225 
101348 2839 333 
115090 3088 148 
101013 2911 459 
101834 2760 129 
102345 2959 458 
100778 2724 226 
101409 2772 224 
102317 2938 468 
101246 2771 224 
101171 2716 165 
100299 2829 173 
100751 2922 169 
100999 2734 228 
102130 2772 176 
100852 2853 335 
101407 3145 462 
101662 2920 126 
101063 2743 186 
100557 2784 331 
101545 2955 332 
101342 2905 357 
100812 2723 199 
100435 2762 226 
101808 2744 126 
101874 2793 229 
101348 2960 359 
101975 2821 331 
101560 2766 267 
100926 2719 125 
101293 2853 85 
100725 2760 338 
100844 2750 225 
101985 2732 122 
101089 2938 467 
100593 2727 129 
101778 2760 174 
100653 2702 170 
101629 2783 227 
101170 2763 226 
101332 2708 183 
113054 2953 342 
100540 2751 169 
100725 3037 466 
101179 2770 299 
101600 2790 164 
101563 2888 337 
102008 2804 225 
101585 2723 172 
102271 2823 228 
101822 2676 173 
79 3 100 
108881 2762 81 
105573 3277 705 
105215 2713 125 
105431 2851 325 
106075 2780 226 
105011 2920 551 
104909 2790 251 
104251 2798 316 
104998 2748 125 
105325 2837 224 
104883 2783 223 
106569 2872 231 
104622 3243 698 
104807 2741 224 
104500 3036 461 
105359 2715 121 
105474 2798 325 
105487 2879 460 
104819 3179 686 
104351 2739 100 
105379 2813 192 
106167 3122 530 
104870 2743 126 
105013 2946 331 
105220 3069 325 
104569 2727 168 
105522 2982 331 
104516 2924 329 
106222 2954 463 
104491 2734 166 
106819 2770 223 
104951 2821 224 
106056 2903 322 
104521 2780 298 
104196 2843 222 
104697 2992 361 
104390 2686 242 
104623 2965 225 
105575 3034 357 
105517 2913 333 
105532 2896 326 
106287 3124 475 
104735 2950 333 
105545 2886 222 
105415 2821 173 
105570 2956 443 
105260 2850 183 
105940 3006 356 
105533 3127 539 
105487 2844 226 
105179 2877 334 
107107 2852 130 
105812 3046 458 
104865 2845 190 
105329 3050 606 
105849 2905 231 
105202 3005 225 
106019 3054 471 
105215 2781 224 
105878 2940 169 
104885 2951 173 
105788 2851 170 
104988 2882 226 
106753 2772 174 
105518 2875 333 
105510 3070 463 
105398 2815 188 
105393 2851 177 
106272 2931 327 
104957 2916 332 
128878 3020 340 
105654 2876 189 
105319 2831 226 
105322 2840 128 
105532 3023 223 
105164 2936 368 
107367 3231 549 
105814 3180 225 
105458 2762 334 
104920 2768 86 
106985 2844 223 
105898 2816 226 
105691 2858 126 
104783 3031 465 
106183 2876 130 
105306 2780 175 
104554 2971 171 
106186 2948 225 
105490 2859 228 
105506 2780 170 
106122 2965 337 
105760 2901 267 
105042 3000 469 
105345 3011 228 
105349 2870 171 
106247 2895 330 
105531 3036 237 
107163 2993 276 
106115 2818 225 
105358 2794 174 
80 3 100 
113007 2811 81 
109316 3333 693 
108436 3026 122 
108161 2969 323 
109947 2853 221 
109201 3041 451 
109639 2910 222 
108847 3011 320 
108962 2784 141 
109014 2880 255 
109367 2882 225 
110488 3189 361 
109576 3412 719 
108535 3020 224 
109170 3068 460 
110526 2873 122 
108990 3049 351 
110828 3325 543 
108970 3292 690 
110341 2893 103 
110058 2813 171 
109166 3007 455 
108843 2867 188 
110008 3082 353 
109451 2981 326 
109674 2880 171 
110526 2989 331 
108671 3006 350 
111705 3212 483 
110023 2881 168 
108823 2911 225 
109021 2892 222 
109404 3056 354 
108867 3250 225 
112071 2950 220 
108962 2947 330 
110365 3133 174 
109704 3130 225 
109239 3003 454 
110844 3070 374 
108903 3096 328 
109440 3118 463 
108946 2963 331 
110367 2903 268 
110805 2984 187 
111098 3012 331 
109183 2842 206 
110731 3005 331 
109869 3056 465 
110182 3152 445 
110329 3030 333 
110973 2994 131 
109965 3186 471 
110112 2949 179 
109283 3139 465 
110407 3027 227 
109768 2914 223 
109939 3203 461 
110232 2906 224 
110211 2932 260 
109881 3095 178 
110101 2897 170 
109325 3068 228 
110675 3153 276 
110030 3008 343 
109469 3052 462 
109917 2835 171 
111907 2943 177 
109657 3181 335 
109036 2961 332 
111044 2995 326 
109155 3117 171 
109842 2961 227 
109740 2849 126 
109766 3018 358 
110270 3035 349 
110434 3163 466 
109599 2905 227 
110735 2908 177 
109217 2927 87 
110459 2942 230 
109234 2900 226 
109536 2854 123 
109691 3229 519 
109975 2916 128 
109990 2937 174 
110839 3001 176 
109445 3168 227 
110150 3108 365 
109581 3256 174 
110446 3022 329 
110645 2978 230 
110125 3111 503 
110285 3061 231 
110502 3108 167 
110232 2910 331 
109972 3057 222 
110858 2958 235 
109991 2943 228 
110739 3041 176 
81 3 100 
118748 2926 83 
113836 3407 696 
112787 2802 154 
113354 3071 325 
112692 2875 224 
113895 3134 455 
113554 2953 228 
113708 2986 322 
139274 3009 130 
113240 2967 223 
113049 3428 243 
113686 3210 322 
114010 3532 717 
113471 3104 225 
113286 3148 462 
114183 2946 124 
112856 3053 332 
115064 3228 470 
113882 3400 712 
115046 3133 143 
113033 2979 268 
114399 3202 466 
114156 3023 266 
114219 3534 356 
113942 3097 334 
113253 2954 169 
114674 3095 327 
114355 3167 328 
115283 3205 460 
113688 3009 262 
114206 3149 361 
113262 2938 224 
113981 3289 331 
115912 2989 231 
114351 3029 229 
113264 3064 331 
114801 3239 175 
113587 3306 359 
113906 3235 331 
114890 3074 334 
113706 3144 328 
113942 3139 465 
113945 3040 332 
114713 3114 228 
114874 3128 275 
115604 3502 565 
113889 2989 173 
116879 3132 332 
114582 3210 473 
114544 3075 340 
114578 3076 335 
115166 3013 132 
114703 3291 471 
114709 3142 175 
113542 3136 465 
114204 3144 228 
115697 3196 230 
114486 3293 463 
113944 3020 225 
114827 3177 359 
114969 3009 176 
113980 3034 264 
114263 3103 228 
114693 3043 231 
114741 3134 337 
114203 3193 463 
114840 2937 179 
115161 3049 178 
115237 3159 337 
114490 3056 334 
113882 3089 334 
115211 3052 172 
114134 3098 229 
113877 2912 128 
114556 3040 330 
114237 3121 330 
114766 3216 513 
113965 2968 228 
114130 2913 174 
114143 3017 109 
114105 2991 224 
114347 2964 228 
115363 2994 124 
114873 3392 467 
114154 3150 131 
114637 2970 175 
115396 2917 172 
114337 3474 232 
114607 3026 333 
114576 3148 174 
115283 3214 336 
114839 3126 362 
113413 3133 498 
114591 3001 228 
114752 3260 271 
113873 3034 335 
114934 3161 233 
115163 2998 280 
114520 3025 230 
114440 3128 178 
82 3 100 
123000 3040 84 
119282 3602 695 
118518 3018 126 
117827 3248 532 
117180 3152 351 
117698 3181 461 
118360 3024 223 
117553 3045 322 
118145 2956 128 
118173 3107 223 
119171 3117 231 
117750 3281 326 
117846 3613 720 
117634 3177 387 
117237 3234 460 
117959 2950 122 
117731 3222 324 
118622 3265 463 
118538 3439 758 
118794 3121 132 
117504 3046 230 
118278 3152 457 
118061 3045 228 
118915 3169 334 
118185 3073 327 
118065 3029 171 
118725 3186 343 
118081 3150 330 
117760 3213 463 
119703 3213 235 
117062 3119 326 
117172 3212 228 
117789 3184 333 
117518 3158 230 
118298 3018 255 
117505 3319 331 
118155 3049 172 
117204 3122 330 
118036 3164 332 
118350 3219 333 
118238 3962 327 
118845 3247 464 
118202 3170 340 
119596 3119 228 
118164 3021 279 
118473 3244 460 
118570 3125 270 
119724 3181 326 
118269 3221 464 
119783 3209 335 
126916 6817 683 
119417 3149 190 
119040 3205 460 
118760 3082 179 
119787 3330 472 
118913 3206 365 
119618 3081 227 
117847 3461 464 
118132 3245 361 
118262 3217 330 
118353 3056 181 
118585 3117 234 
118004 3047 229 
119148 3097 237 
117591 3337 336 
118395 3265 497 
118156 3153 272 
118022 3050 175 
119428 3268 330 
118061 3181 335 
118937 3132 332 
118569 3095 176 
119521 3266 230 
118249 3115 128 
119207 3183 358 
117740 3077 334 
118670 3234 469 
118766 3127 256 
118070 3184 173 
118748 3059 147 
118478 3110 232 
119676 3105 232 
118846 3259 188 
118114 3212 475 
119332 3109 133 
119184 3110 182 
120008 3070 174 
119252 3117 232 
118003 3140 330 
135426 3188 179 
119028 3176 332 
118352 3205 383 
119173 3305 486 
118381 3088 229 
119048 3166 232 
118728 3169 335 
119863 3152 230 
118654 3103 235 
119570 3172 232 
120236 3088 182 
83 3 100 
126669 3137 81 
123576 3812 726 
122160 3045 186 
122296 3699 749 
123032 3317 337 
122124 3237 458 
121870 3244 224 
122440 3149 324 
122214 3073 128 
123331 3181 230 
122489 3102 228 
122663 3201 322 
123272 3604 719 
121906 3191 327 
122389 3648 468 
122156 3112 182 
122197 3403 375 
123745 3550 460 
122536 3620 711 
122724 3052 130 
121883 3103 229 
121731 3503 455 
123319 3155 233 
122279 3155 474 
121713 3309 329 
124133 3326 274 
122611 3433 532 
122018 3198 360 
122279 3465 462 
125388 3193 231 
121858 3226 326 
122121 3130 226 
122098 3477 534 
122710 3257 366 
121424 3134 225 
122586 3300 333 
122077 3209 172 
121935 3198 330 
122531 3237 330 
121749 3214 337 
122278 3295 331 
122222 3317 494 
123598 3246 340 
122739 3289 362 
123202 3288 236 
122769 3649 753 
123401 3315 230 
122949 3307 335 
121913 3368 466 
122767 3166 332 
129293 3218 331 
123341 3188 179 
123969 3341 473 
123942 3112 181 
122811 3319 495 
123051 3338 332 
124041 3360 233 
123116 3495 467 
122552 3374 392 
122756 3199 330 
122409 3264 177 
123462 3180 228 
122962 3084 318 
123510 3105 230 
123197 3207 336 
122307 3408 466 
122593 3195 231 
122655 3310 175 
122666 3168 330 
127657 6995 726 
124115 3308 339 
123316 3318 176 
122820 3199 237 
122715 3156 129 
123095 3252 337 
123009 3432 330 
121977 3317 465 
123200 3177 230 
124318 3125 175 
124245 3178 132 
123309 3198 226 
123205 3149 226 
122057 3104 178 
122639 3491 472 
122728 3148 191 
123861 3301 277 
122712 3154 171 
122182 3095 377 
123292 3239 331 
124275 3361 177 
122945 3272 332 
122961 3921 494 
122973 3371 470 
122879 3160 229 
123062 3309 225 
123371 3258 343 
123435 3353 247 
124079 3115 231 
124082 3179 232 
123484 3332 179 
84 3 100 
130500 3180 84 
127525 3610 698 
127049 3231 259 
128348 3624 690 
128130 3247 323 
127197 3417 487 
126734 3143 274 
143660 3388 339 
126495 3253 129 
127037 3204 226 
126785 3250 229 
127300 3543 535 
127596 3626 706 
127942 3348 332 
126655 3386 466 
126637 3316 168 
128011 3340 468 
126585 3392 459 
128478 3740 712 
126802 3088 129 
126677 3522 411 
127234 3926 741 
127181 3537 229 
127590 3313 328 
126715 3248 328 
128960 3559 367 
127848 3415 467 
127736 3279 337 
127902 3754 491 
128358 3222 230 
127025 3405 329 
127431 3258 232 
127121 3376 459 
127569 3335 330 
126243 3200 224 
126640 3280 336 
126121 3155 175 
132031 3286 331 
128242 3523 548 
127810 3290 335 
126765 3256 331 
126737 3479 546 
128285 3361 334 
127877 3330 329 
127769 3343 230 
127430 3621 695 
127895 3176 228 
128532 3258 329 
126914 3604 466 
127363 3316 333 
127050 3335 331 
128365 3284 273 
127464 3494 478 
128275 3244 181 
127266 3439 477 
126614 3299 335 
127214 3282 226 
127873 3586 478 
129587 3747 341 
127876 3348 338 
127142 3357 177 
128221 3399 363 
127130 3179 230 
129196 3274 231 
128254 3318 337 
126627 3539 470 
127939 3370 237 
127249 3207 176 
126313 3362 333 
144843 3413 339 
128052 3358 335 
128670 3396 282 
127210 3257 231 
126723 3261 129 
127390 3323 330 
128110 3482 353 
127632 3464 471 
128829 3243 228 
127325 3467 276 
128256 3413 138 
126185 3443 226 
127634 3211 228 
127561 3347 173 
127480 3463 504 
128228 3260 182 
128569 3426 240 
127562 3267 269 
127567 3233 231 
127461 3330 333 
128555 3371 176 
126854 3407 332 
129320 3385 347 
128154 3406 472 
127374 3378 232 
127815 3275 225 
128180 3469 336 
128134 3303 315 
127928 3416 377 
128343 3436 369 
128342 3447 252 
85 3 100 
158210 3332 87 
131525 3985 699 
132049 3273 227 
132085 3782 692 
131781 3469 340 
132225 3496 473 
132424 3239 264 
133645 3279 331 
131437 3355 128 
132250 3335 229 
131116 3258 229 
132167 3530 468 
132122 3679 705 
133191 3305 327 
132220 3632 465 
132174 3338 266 
131949 3577 330 
131618 3541 466 
133010 3684 703 
131801 3207 133 
133262 3533 333 
131856 3845 697 
130876 3452 230 
132745 3559 328 
132745 3465 336 
132735 3408 333 
132570 3533 474 
132261 3418 332 
131839 3771 464 
132782 3435 225 
131130 3532 328 
132013 3250 232 
131130 3505 462 
132851 3416 342 
130964 3397 224 
132868 3543 337 
131411 3307 173 
132608 3529 333 
131540 3535 466 
131462 3399 338 
131814 3350 330 
131257 3510 470 
132697 3351 366 
132335 3425 334 
133093 3349 238 
131611 3835 728 
133583 3346 235 
132335 3359 329 
132479 3504 471 
131866 3384 332 
131821 3392 334 
133765 3358 237 
132621 3815 904 
133223 3277 182 
133133 3576 465 
131425 3365 335 
132539 3475 226 
132745 3849 466 
135867 3507 347 
132119 3347 333 
132630 3557 271 
132184 3414 335 
132851 3696 362 
133604 3383 232 
132469 3485 345 
133128 3547 475 
132726 3463 367 
132601 3449 176 
132291 3473 334 
132413 3581 544 
131468 3379 333 
131910 3487 176 
132360 3358 235 
132510 3369 191 
131654 3340 331 
131800 3511 362 
133767 3500 477 
132553 3383 228 
132047 3263 232 
132507 3307 135 
131956 3340 228 
133263 3358 233 
133650 3334 174 
132368 3691 507 
132886 3512 196 
133923 3355 235 
132897 3304 266 
132063 3357 236 
131914 3396 331 
132759 3484 172 
130975 3472 333 
133114 3365 334 
131777 3530 474 
132181 3629 230 
132450 3466 226 
132802 3411 338 
131681 3533 229 
133322 3657 564 
131805 3632 551 
133046 3364 184 
86 3 100 
142965 3370 84 
139089 4245 719 
137184 3513 227 
137254 3855 691 
136507 3459 328 
138036 3537 462 
137442 3311 224 
136673 3429 329 
136736 3288 129 
136961 3459 231 
136088 3592 228 
138578 3634 472 
135736 3981 701 
137672 3571 335 
136461 3571 465 
137750 3669 356 
137066 3715 536 
137241 3657 460 
137052 4006 718 
136701 3420 192 
136863 3538 337 
136793 3912 712 
137181 3407 234 
136065 3645 330 
138811 3600 337 
138039 3485 327 
136953 4022 473 
136164 3455 333 
140234 3714 475 
138403 3585 369 
136530 3459 331 
136973 3756 227 
136311 3731 463 
137087 3542 333 
136612 3347 225 
138230 3447 333 
136763 3457 268 
136968 3469 332 
136503 3541 466 
139186 3606 344 
137553 3797 537 
136357 3677 470 
137614 3715 342 
137460 3486 332 
138182 3333 231 
136878 3743 700 
138315 3444 231 
140853 3944 535 
137402 3628 464 
164475 3638 355 
137118 3481 471 
139226 3497 231 
136739 3789 763 
138204 3575 177 
137556 3568 484 
137839 3547 333 
136009 3479 229 
137762 3632 476 
138832 3656 332 
137542 3625 332 
137077 3390 233 
137224 3437 335 
137871 3504 345 
137333 3351 234 
138065 3866 561 
137809 3637 618 
137014 3493 341 
138114 3628 270 
136683 3607 342 
138546 3601 483 
137152 3552 333 
137784 3408 175 
136791 3542 233 
137444 3531 179 
137109 3563 332 
137002 3753 544 
137980 3697 501 
137454 3605 364 
137555 3342 234 
137895 3425 137 
137067 3387 229 
136807 3342 230 
137509 3508 177 
136992 3629 488 
136513 3406 180 
138737 3418 233 
137498 3493 228 
137761 3394 231 
143856 3581 347 
137952 3347 174 
138425 3508 341 
137713 3517 342 
137590 3763 473 
136952 3445 232 
137596 3389 226 
137306 3699 339 
137528 3443 232 
138563 3789 483 
138377 3556 467 
137987 3396 185 
87 3 100 
146436 3404 87 
146915 4036 730 
142140 3389 261 
141371 3856 693 
141312 3603 330 
140859 3658 466 
142695 3666 241 
140361 3472 330 
141735 3384 129 
141558 3480 227 
140770 3445 231 
141701 3802 463 
142114 3903 849 
141626 3873 355 
141725 3685 497 
141994 3607 335 
141585 3597 463 
143000 4391 762 
142273 3884 704 
141340 3538 177 
142146 3528 335 
141828 3886 698 
141405 3485 232 
142615 3548 330 
143019 3810 338 
141403 3577 333 
142923 3880 472 
141547 3711 332 
144980 3913 475 
142140 3703 336 
141700 3534 331 
141910 3494 233 
142036 3774 468 
140482 3509 333 
140871 3507 226 
141641 3544 338 
140863 3599 366 
141455 3646 331 
141680 3830 469 
142874 3702 337 
140995 3842 492 
142591 3841 467 
142846 3527 337 
142626 3909 333 
142052 3502 231 
143769 3881 715 
142276 3544 230 
144367 3877 486 
141930 3719 471 
143461 3528 338 
142222 3579 333 
142402 3629 231 
142784 3927 719 
143282 3626 281 
141929 3978 498 
142907 3610 335 
142044 3508 229 
144198 3692 478 
142959 3559 341 
142205 3569 332 
142199 3484 233 
142830 3771 338 
143201 3626 345 
142319 3436 233 
141794 3682 649 
142876 3740 478 
142002 3524 339 
141380 3609 240 
163118 3707 348 
145686 4143 793 
141790 3591 340 
141887 3510 179 
142751 3548 233 
142204 3646 179 
142469 3722 336 
142635 3611 470 
142322 3698 470 
141881 3706 354 
143222 3651 232 
142883 3509 138 
142603 3534 235 
142051 3677 230 
142047 3713 178 
142935 3757 476 
140479 3949 183 
142142 3474 234 
142335 3647 292 
142424 3635 233 
143884 3744 341 
142076 3498 175 
144321 3597 334 
142260 3557 334 
142337 3663 475 
142578 3672 232 
142751 3610 233 
141788 3587 339 
142553 3491 229 
142972 3729 621 
143191 3621 470 
142822 3504 181 
88 3 100 
155613 3535 86 
150632 7169 1314 
147479 3559 234 
147100 3977 710 
147228 3717 360 
147662 3731 482 
148624 3526 233 
145937 3554 327 
146721 3507 132 
146471 3624 227 
145996 3587 230 
147502 3711 468 
146897 4200 722 
146468 3767 331 
146492 3726 471 
147512 3692 335 
146814 3713 461 
147908 4068 706 
146076 3940 705 
147376 3533 179 
147760 3590 332 
147994 4201 721 
146980 3590 230 
146653 3753 331 
147622 3648 363 
147036 3679 329 
147294 3912 463 
146729 4065 542 
147040 3821 468 
147833 3789 337 
148724 3743 336 
147443 3551 228 
147768 3920 467 
146216 3633 335 
147414 3793 360 
146823 3663 336 
147752 3618 331 
146785 3644 333 
146550 3892 469 
146397 3903 338 
147231 3751 464 
147171 3896 481 
147687 3737 353 
148749 3789 345 
147311 3511 232 
148743 3949 702 
147758 3692 365 
149089 3803 476 
147480 3889 468 
148426 3860 540 
147112 3649 369 
148427 3937 376 
147829 4076 717 
148517 3790 235 
148257 3759 472 
146987 3652 336 
148913 3663 236 
148332 3744 471 
149266 3830 339 
147314 3657 333 
147219 3562 235 
147246 3601 337 
149259 3916 548 
147332 3549 234 
146703 3918 468 
148033 3861 468 
147446 3605 341 
146576 3601 234 
153312 4900 342 
148829 4003 725 
148340 3705 333 
147584 3536 177 
147429 3629 234 
147879 3937 185 
147890 3967 330 
146988 3762 500 
147151 3756 625 
147636 3681 338 
147826 3802 233 
147938 3539 137 
147981 3822 386 
149384 3636 235 
148542 3811 282 
147642 3793 473 
147618 3681 180 
147686 3554 231 
147633 3550 232 
147279 3593 235 
146068 3752 334 
147175 3582 180 
147157 3737 337 
147606 4043 548 
147631 3785 475 
148247 3593 231 
148386 3593 229 
146904 3619 340 
147319 3611 228 
146846 3883 487 
147097 3754 468 
148820 3572 189 
89 3 100 
159975 4099 91 
153454 4132 721 
152628 3585 230 
153179 4035 697 
151892 3703 336 
152638 4201 477 
151810 3596 228 
152302 3663 331 
152546 3560 189 
152088 3662 230 
151594 3894 233 
151623 4103 745 
153783 4126 723 
151211 3748 331 
151706 3837 472 
152623 3684 510 
151990 3823 463 
152918 4038 696 
153983 4101 722 
152881 3893 179 
152825 3933 341 
153801 4262 720 
151470 3620 234 
152871 3867 339 
152203 3698 335 
150951 3729 361 
152937 3854 464 
152248 3972 464 
151133 3925 466 
152246 3896 363 
154298 3721 338 
150903 3783 229 
152014 3922 468 
151896 3701 365 
151791 3743 326 
152014 3769 337 
152762 3919 330 
152689 3748 336 
153724 3926 480 
152392 3723 340 
152631 3968 466 
151938 3796 469 
152426 3810 338 
154023 3750 336 
154256 3751 234 
153700 4240 703 
153463 3705 333 
157167 3997 487 
162802 4117 501 
152619 3847 497 
152822 3769 336 
153434 3851 338 
154491 4145 834 
153671 3638 235 
152465 3835 475 
153122 3721 335 
153017 3820 232 
152243 4000 468 
152776 3758 332 
151868 3740 333 
153650 3687 235 
153410 3912 342 
153629 4071 467 
152988 3805 235 
152503 3862 510 
151861 3887 471 
152447 3921 355 
153204 3683 238 
157036 4107 564 
155806 4101 705 
152102 3969 334 
153060 3576 179 
153021 3786 234 
153338 3741 273 
152749 3702 332 
152791 3839 475 
153757 3984 476 
152619 3769 339 
153932 3675 239 
152216 3783 201 
153561 3898 337 
153463 3830 367 
153169 3661 231 
157362 4078 474 
152598 3753 280 
153460 3925 369 
153394 3796 238 
158263 7910 472 
151644 3769 334 
153285 3772 176 
152563 3929 338 
152885 4112 489 
152489 3921 491 
155171 4017 240 
152133 3680 228 
153013 3826 340 
152548 3681 230 
158717 4203 763 
157536 3908 471 
154666 3925 287 
90 3 100 
171304 3719 108 
162040 4149 704 
161522 3765 227 
162285 4152 697 
162701 4033 564 
164565 4448 759 
156594 3650 227 
161109 3866 335 
156278 3644 176 
161115 3909 228 
162254 3881 230 
158117 4186 694 
168318 4237 842 
160981 3898 332 
162599 4008 478 
161316 3824 329 
167039 4047 492 
166590 4336 701 
168156 4312 718 
161253 3850 277 
162177 3976 332 
167752 4475 702 
161809 3766 232 
163348 3907 332 
163115 3913 340 
161298 3877 332 
166999 3991 467 
166282 3983 474 
166010 3981 467 
161538 3884 340 
161670 3859 329 
163298 4110 371 
166599 3963 472 
166032 3815 338 
157490 3783 329 
158041 4163 545 
166597 3828 333 
167128 4168 552 
167284 3972 468 
157837 4026 341 
167888 3967 479 
167327 4078 469 
158969 4043 347 
167638 4195 544 
167961 3743 233 
157533 4229 706 
159127 3864 335 
169855 3972 469 
160669 3891 477 
156215 4068 475 
167165 3882 335 
158059 3941 346 
168165 4246 717 
167121 3849 242 
158427 4094 507 
157741 3818 334 
158803 3875 369 
168135 4046 480 
167734 3813 333 
158116 3887 428 
167542 3959 287 
168545 3877 336 
167889 3972 478 
166655 3709 233 
168121 4053 481 
158377 4135 483 
167341 3870 339 
168333 4335 675 
160273 4028 477 
164132 4234 720 
158074 3914 335 
166983 3956 179 
167965 3778 235 
157062 3903 325 
166652 3871 333 
166746 4135 484 
158434 4290 484 
169235 4550 551 
167852 3770 233 
167828 3853 183 
168181 4076 342 
166607 4047 338 
167150 3772 232 
162036 4165 481 
167097 3795 239 
157617 3927 444 
159038 3860 237 
181333 4037 382 
167272 3870 336 
158664 3719 177 
167319 3897 336 
158440 3941 472 
158437 4126 633 
167914 3768 234 
167087 3923 230 
158935 3887 348 
157967 3697 232 
163199 4164 702 
163139 3963 473 
158006 3932 374 
91 3 100 
181580 3818 145 
173460 4430 705 
172262 3750 229 
171624 4276 697 
173304 4056 464 
173984 4393 712 
164111 3803 228 
173239 4064 539 
163623 3712 177 
172978 3896 229 
172236 3985 364 
167294 4270 697 
163248 4620 713 
171864 3950 332 
172963 4053 472 
173284 3994 338 
165191 4230 473 
163245 4427 702 
164656 4445 709 
172820 4009 234 
172705 4042 338 
163085 4473 706 
172951 4099 233 
173643 3995 331 
172562 4133 333 
172998 4014 331 
162642 4056 467 
174328 4209 466 
163864 3990 467 
172556 4232 333 
171563 3986 333 
173813 4007 339 
163596 4035 470 
165291 3935 344 
163497 3879 330 
163626 4086 482 
163585 3896 334 
163178 4141 470 
164010 4169 473 
164294 4094 342 
164040 4216 501 
165118 4004 472 
164038 4092 350 
163999 4183 470 
166396 4088 374 
164010 4251 926 
166423 3980 342 
168406 4160 489 
164161 4058 472 
163974 4186 475 
164068 3904 338 
164916 4176 341 
166251 4248 705 
166805 4065 241 
163642 4344 472 
163843 3977 346 
163367 3925 335 
166947 4401 482 
164645 3954 337 
164239 4088 334 
164153 3945 234 
165477 4018 345 
165165 4003 466 
164782 3880 235 
165226 4079 616 
164256 4246 472 
163920 3922 342 
191350 3913 339 
163942 4070 468 
166410 4331 724 
163588 3957 344 
165087 4121 273 
163907 3867 236 
164791 4043 241 
164185 3950 439 
165680 4091 486 
164867 4106 484 
164756 4129 511 
165391 4197 379 
164671 3847 186 
164976 3929 338 
164492 4310 554 
163973 3956 237 
165003 4070 473 
163380 3914 243 
163940 4051 342 
164849 3908 239 
165182 3901 340 
164614 4336 549 
164293 3811 177 
164648 4152 548 
164770 4130 472 
165005 4126 489 
163993 4014 385 
163244 4050 233 
165238 4317 550 
164313 3879 230 
165024 4423 707 
165523 4072 479 
164917 4200 350 
92 3 100 
186147 3913 192 
167887 4289 737 
168461 4004 230 
167863 4284 701 
169474 4134 492 
170558 4311 700 
168523 3852 243 
168775 4065 466 
170478 3902 181 
169590 4074 239 
167394 3967 330 
179191 4446 717 
172525 4367 714 
169334 4006 334 
169253 4104 468 
170928 4214 337 
174672 4721 881 
174284 4419 832 
174465 4334 707 
169861 4135 235 
170166 4158 336 
173316 4419 710 
170092 3998 239 
171094 4012 332 
169573 4199 341 
167891 3972 331 
174122 4373 500 
168944 4076 464 
172573 4277 499 
168917 4054 337 
170400 4058 330 
169729 4052 340 
173291 4099 470 
174414 4033 371 
168127 3946 330 
169335 4158 492 
172708 4237 334 
175088 4146 466 
173162 4232 472 
170427 4191 344 
173642 4318 469 
174504 4142 474 
171221 4057 348 
174550 4312 469 
175917 4028 336 
170195 4411 736 
170359 4185 335 
176207 6552 1013 
169159 4269 474 
169502 4116 469 
175091 4075 340 
169441 3945 338 
174329 4432 704 
175016 3999 242 
169713 4242 526 
172714 4495 342 
170277 4430 570 
176117 4221 470 
174685 4060 335 
169333 3962 334 
174713 4113 235 
174586 4039 336 
175203 4275 480 
174535 4075 234 
174363 4169 474 
169494 4210 471 
175114 4223 342 
174307 4094 342 
169481 4157 473 
175873 4374 715 
170179 4056 338 
174976 4203 232 
173766 4023 236 
171545 4026 235 
175218 4126 343 
174426 4374 474 
170957 4213 486 
174744 4253 549 
175327 3998 341 
175301 4108 182 
174384 4080 339 
174575 4191 474 
174428 3952 234 
173816 4281 491 
175881 3956 237 
169610 4024 341 
169826 4187 232 
175251 4094 339 
175761 4200 481 
169199 4252 179 
174635 4236 471 
170607 4172 623 
170895 4586 488 
175377 4318 551 
174317 4246 377 
169796 4134 477 
171666 4225 232 
175387 4627 708 
175021 4234 485 
170538 4103 349 
93 3 100 
191410 4149 272 
178996 4434 706 
177625 4403 358 
178027 4813 703 
181958 4423 498 
180059 4416 695 
178755 4160 363 
178751 4212 467 
179057 3920 178 
177712 4423 367 
177765 4025 330 
175534 4454 702 
179019 4553 712 
179553 4261 340 
178714 4223 472 
180585 4366 345 
179605 4637 697 
180597 4691 717 
180300 4543 711 
177809 4637 293 
180048 4435 364 
180321 4546 707 
180032 4030 236 
180676 4280 342 
177886 4099 335 
178697 4151 333 
182735 4290 479 
179277 4219 465 
180569 4277 469 
178215 4324 333 
178480 4073 334 
178842 4155 365 
180064 4195 470 
179885 4183 347 
179183 4248 329 
180954 4367 478 
179488 4802 561 
180636 4321 565 
179248 4218 476 
180504 4204 352 
180826 4328 473 
180373 4337 474 
180473 4165 344 
181105 4325 468 
179652 4104 334 
180445 4549 720 
179507 4154 335 
210583 4288 480 
182840 4220 473 
180540 4298 481 
181103 4223 345 
180743 4286 342 
180742 4558 708 
182254 4289 242 
179941 4468 496 
182775 4218 343 
179286 4408 467 
180475 4318 471 
184179 4333 336 
179740 4099 336 
179899 4237 236 
181819 4205 346 
181792 4307 482 
180832 4503 374 
180576 4295 474 
179805 4281 474 
182478 8730 720 
180526 4120 344 
179755 4320 468 
179544 4463 710 
180195 4224 346 
179424 4289 247 
180188 4115 235 
181422 4180 374 
181202 4273 335 
180364 4424 474 
182936 4479 472 
180675 4426 475 
181481 4151 496 
180661 4074 183 
180448 4195 346 
180395 4435 473 
180995 4118 237 
182416 4306 486 
180776 4016 236 
180118 4095 342 
199400 4051 234 
179515 4105 339 
181120 4244 629 
180389 4271 183 
181432 4314 484 
178876 4194 474 
180792 4246 478 
179908 4317 471 
180058 4170 334 
180199 4233 473 
180760 4291 244 
180188 4663 721 
180565 4288 482 
182677 4190 350 
94 3 100 
198758 4267 235 
184288 4512 704 
184185 4160 328 
184476 4547 702 
186854 4285 467 
184257 4700 702 
186255 4369 336 
184074 4460 467 
185811 4487 184 
183829 4245 331 
183469 4351 329 
184916 4770 701 
184195 4721 712 
185358 4137 336 
184491 4683 475 
185437 4246 338 
185336 4526 700 
187265 4703 702 
185195 4618 726 
186221 4200 243 
183836 4259 336 
185905 4744 724 
185517 4332 235 
187290 4250 334 
186055 4437 347 
184594 4433 333 
185138 4530 479 
185691 4739 758 
184668 4340 471 
183281 4183 334 
184179 4389 363 
185396 4231 363 
185289 4473 473 
183913 4244 340 
184500 4450 475 
183784 4368 475 
186215 4395 480 
186274 4360 500 
185084 4417 478 
186592 4289 342 
184463 4415 474 
184561 4655 503 
184700 4476 346 
185743 4326 469 
186968 4311 344 
188418 4661 710 
185059 4500 339 
192947 4594 503 
185035 4352 543 
185918 4458 481 
185837 4423 544 
186701 4195 341 
186737 4780 723 
186674 4208 288 
187498 4395 490 
185958 4211 337 
188196 4384 481 
185409 4549 471 
186033 4267 335 
186532 4341 353 
184692 4159 236 
186447 4503 340 
185898 4365 479 
186238 4217 343 
186638 4358 474 
185328 4654 477 
205163 4434 342 
185985 4429 344 
185657 4759 782 
185623 4741 713 
185680 4218 339 
184447 4127 235 
186216 4266 243 
186080 4251 344 
185638 4287 335 
185202 4342 474 
186484 4436 488 
184859 4303 474 
187829 4272 351 
185975 4170 187 
185093 4221 368 
185032 4343 479 
188349 4382 235 
186665 4384 477 
184906 4504 408 
184507 4185 345 
184702 4496 237 
185387 4270 345 
185262 4358 474 
184413 4093 182 
185578 4413 558 
186510 4364 476 
185251 4383 481 
186402 4372 482 
185363 4207 338 
187057 4521 475 
186849 4241 239 
187674 4604 710 
185253 4544 472 
185643 4445 351 
95 3 100 
207287 4372 361 
191356 4637 737 
191958 4555 539 
194425 5042 752 
192356 4760 468 
191286 4612 703 
192894 4320 464 
191777 4778 875 
192441 4112 179 
190462 4520 329 
191730 4350 339 
192170 4737 706 
192829 4823 731 
191300 4241 338 
192309 4609 484 
192371 4524 541 
192535 4708 716 
193266 4765 704 
192734 4869 710 
191731 4421 242 
191693 4548 344 
193488 4696 789 
192482 4362 242 
192070 4421 344 
191904 4396 336 
195914 4549 342 
191655 4423 469 
193415 4826 718 
192600 4491 484 
192713 4358 341 
191493 4350 336 
192429 4366 338 
192925 4426 471 
191479 4343 340 
192242 4410 333 
192385 4558 481 
192026 4429 468 
191130 4660 468 
191964 4400 477 
193342 4510 343 
192445 4561 469 
192383 4525 593 
193220 4595 345 
192799 4458 468 
193578 4408 346 
192100 4879 705 
192238 4593 361 
195986 4432 488 
191942 4495 474 
193046 4371 472 
192251 4415 474 
193017 4374 350 
193645 4818 726 
193530 4311 239 
195121 4421 481 
193504 4638 563 
193351 4416 468 
192133 4435 599 
192678 4464 337 
193605 4297 338 
191963 4428 236 
192637 4663 344 
194532 4545 483 
193210 4297 341 
190866 4637 475 
192292 4733 506 
192180 4746 556 
192370 4663 346 
193662 4883 705 
190935 4705 711 
192635 4341 341 
192426 4454 234 
195440 4369 243 
192077 4510 342 
193295 4524 345 
193157 4511 476 
193291 4502 491 
191984 4426 474 
192283 4354 342 
192938 4392 183 
195145 4405 347 
194258 4562 485 
194254 4506 235 
192239 4695 493 
193164 4362 383 
212812 4584 351 
200613 4913 249 
194117 4304 341 
193246 4495 487 
194529 4270 184 
192726 4471 473 
193587 4754 765 
192894 4624 479 
193822 4494 485 
193489 4727 584 
194437 4590 498 
193923 4469 378 
193003 4684 708 
193350 4481 574 
195123 4799 569 
96 3 100 
211836 4453 334 
198437 4750 708 
196995 4517 464 
203122 4932 708 
197765 4594 561 
197840 4926 734 
197269 4547 331 
197433 4830 729 
196793 4398 178 
196077 4581 330 
197648 4803 575 
197205 5028 706 
197264 4919 729 
198262 4445 345 
199398 4709 472 
196728 4570 463 
199007 4804 717 
197740 4947 751 
197711 4797 713 
196820 4519 243 
199402 4745 553 
197950 5059 717 
198116 4633 234 
198680 4452 337 
197725 4674 692 
198657 4535 336 
198458 4732 481 
199280 4794 715 
198519 4636 502 
199341 4429 335 
198487 4621 343 
197879 4517 336 
197233 4671 476 
198586 4449 341 
196139 4784 544 
197487 4536 542 
197515 4544 474 
198292 4528 474 
198626 4616 478 
199012 4498 352 
197218 4660 474 
197972 4732 477 
198445 4684 342 
197635 4556 474 
199093 4670 347 
200101 4795 705 
199187 4701 343 
198300 4801 487 
198526 4484 476 
198520 4683 473 
199164 4540 621 
199936 4493 341 
199780 4879 712 
199546 4335 238 
199010 4505 507 
198288 4535 475 
198447 4571 470 
198135 4699 484 
198710 4815 547 
200343 4634 345 
199447 4334 239 
198752 4624 341 
200583 4811 478 
199412 4457 358 
197982 4656 477 
209108 4857 508 
199453 4621 485 
197812 4671 343 
198649 4835 710 
200137 4929 721 
197330 4695 549 
198508 4501 372 
197448 4727 239 
198847 4641 345 
198608 4430 339 
200711 4650 487 
198334 4525 479 
199737 4597 487 
199326 4429 341 
198975 4509 283 
198783 4494 344 
199549 4607 482 
199722 4438 237 
199563 4594 479 
197968 4691 345 
198040 4624 373 
201234 4595 373 
201371 4616 341 
199515 4557 479 
198868 4582 279 
198032 4709 608 
199444 4789 721 
198537 4576 483 
198585 4711 577 
197506 4508 474 
199770 4516 476 
199179 4409 338 
199574 4838 708 
198865 4733 492 
198297 4543 480 
97 3 100 
220664 4573 335 
205003 4809 708 
202944 4671 481 
205823 4765 709 
205596 4808 472 
205378 4795 706 
205232 4804 553 
203909 4922 702 
205092 4426 186 
203725 4760 541 
203733 4623 468 
204038 4831 712 
204821 4862 713 
204806 4825 611 
204223 4670 474 
203786 4799 462 
204706 5008 723 
203997 4837 708 
205607 5042 729 
202543 4458 238 
205134 4915 472 
204121 4871 743 
204763 4498 237 
205297 4715 337 
207911 4839 497 
204605 4573 343 
204738 4663 473 
206257 5062 715 
205732 4689 481 
203870 4611 337 
207360 4603 342 
204241 4747 339 
203899 4601 473 
203502 4637 344 
203648 4781 468 
206519 4796 486 
203757 5008 488 
203962 4727 521 
204331 4843 478 
205773 4670 344 
203942 4631 502 
204499 4721 477 
206275 4803 549 
205067 5131 762 
206897 4642 348 
204691 4901 796 
206266 4894 560 
204284 4824 504 
204143 4790 480 
205649 4658 474 
204978 4684 479 
206104 4543 342 
205467 4951 845 
205214 4668 243 
205147 4656 475 
208502 4709 485 
203789 4643 475 
208967 6541 516 
204680 5053 476 
204981 4513 340 
203499 4513 240 
205071 4512 342 
204174 4666 474 
205013 4813 343 
205571 4726 494 
206367 4759 474 
205244 5065 813 
204821 4538 344 
206966 5105 727 
204723 4891 716 
203522 4869 477 
203715 4534 343 
204493 4532 240 
206428 4710 345 
204964 4588 345 
207745 5074 512 
204955 4681 478 
206480 4723 512 
205818 4727 347 
204708 4656 381 
206296 4621 342 
205623 4768 487 
205027 4664 408 
205539 4759 489 
204777 4505 345 
205284 4594 352 
205437 4504 369 
204779 4666 345 
204708 4850 486 
203734 4765 236 
204625 4808 475 
205925 4945 808 
205896 4864 493 
205618 4702 485 
205839 4655 536 
206094 4832 490 
204502 4624 346 
206372 4926 726 
205246 4699 541 
205165 4875 482 
98 3 100 
223749 4788 334 
210040 4898 711 
214729 5139 470 
212333 4978 705 
210406 4792 481 
211688 5031 706 
212134 4822 472 
209782 4963 704 
211110 4467 180 
210455 5077 753 
209216 4645 470 
210549 4960 727 
210120 4944 716 
211924 4906 478 
209055 4688 478 
210972 4940 475 
210931 5214 705 
210651 5091 725 
210958 5087 714 
210205 4633 243 
210695 4920 474 
211138 4974 712 
210891 4739 253 
210656 4829 337 
213189 5077 759 
210365 4855 548 
213263 4795 482 
211485 5088 706 
211986 4737 475 
210915 4878 338 
211220 4597 338 
210161 4770 338 
210565 4798 473 
209974 4604 382 
210487 4893 489 
210460 4892 503 
209354 4881 498 
213644 4929 514 
211763 4861 512 
212215 4816 346 
210798 5007 476 
211438 4799 477 
210889 4718 474 
211788 5134 720 
213036 4697 351 
214834 5308 726 
213357 4737 473 
216395 5253 486 
211758 4882 479 
211483 4788 471 
212002 4749 473 
212479 4910 552 
211890 5137 711 
213131 4759 246 
212909 4815 487 
212128 4814 478 
211789 4971 478 
215489 4757 474 
211746 4917 474 
211830 4663 339 
210598 4574 238 
211923 4729 352 
211867 4773 486 
211918 4593 342 
213295 10461 1534 
212019 4797 476 
211163 4999 857 
211348 4653 345 
214379 5071 729 
211626 4940 723 
213650 5171 779 
210475 4727 351 
210882 4570 239 
212535 4833 345 
213635 4883 348 
211005 4811 482 
210727 4946 494 
211364 5135 479 
212909 4723 349 
212217 4658 349 
211723 4708 373 
213055 5126 767 
212555 4937 350 
212592 4770 481 
237057 5200 570 
211005 4729 347 
212346 4689 339 
211932 4698 352 
213223 5279 486 
211904 4837 241 
213724 4865 486 
211503 4957 712 
213127 5054 498 
212319 4922 478 
212971 4923 539 
212358 5200 489 
211843 4628 340 
212735 5067 711 
212866 5082 843 
210131 4864 485 
99 3 100 
234440 4749 341 
218594 5059 712 
217544 4925 470 
218818 5036 782 
218604 5172 757 
218559 5185 710 
216116 4976 501 
218041 5252 704 
217486 4507 184 
216790 5190 717 
216327 4818 470 
217585 4986 861 
217151 5356 715 
218001 5040 469 
218187 4791 613 
217284 4848 468 
218265 5124 722 
219549 5028 714 
217093 5386 715 
218033 4672 242 
216228 4849 473 
218086 5297 731 
217517 4658 238 
220937 5026 363 
217969 5191 706 
216597 5105 471 
218005 5017 482 
217565 5198 705 
216538 4753 473 
216601 4711 354 
217292 5029 339 
217448 4979 547 
217125 4877 478 
217952 4763 344 
218173 4907 474 
217382 4889 477 
220012 4919 483 
217542 4809 472 
218590 5609 771 
219315 4763 345 
215921 4841 572 
219807 4978 480 
217590 5050 476 
221199 5165 705 
219018 4956 343 
220592 5142 730 
219542 4862 580 
222546 5762 541 
217220 5299 768 
219080 5125 474 
218224 4973 491 
219506 4974 484 
220702 5145 732 
218980 4929 374 
221518 5149 489 
218591 5207 479 
218234 4878 478 
217560 4800 475 
218076 4838 477 
218968 5011 342 
218720 4878 239 
218232 4963 345 
219014 5059 473 
219160 4766 433 
246165 5141 710 
218182 4882 478 
217976 5148 725 
219103 4972 352 
218957 5304 921 
217769 5237 719 
220054 5100 841 
219343 5164 557 
218176 4651 240 
217881 4908 347 
220770 4930 347 
218724 5145 481 
219949 4865 482 
219026 4860 495 
218348 5062 559 
217576 4745 352 
219429 5014 343 
218881 5087 713 
219068 4765 345 
219088 4971 566 
219361 4802 477 
217181 4768 485 
219936 4809 349 
220122 4961 353 
220339 4916 494 
219176 4852 377 
219281 5038 475 
218944 5040 714 
220121 5206 774 
217404 6447 478 
218168 4831 475 
217062 4917 510 
218522 5047 566 
218624 5170 712 
218718 5145 727 
217833 4951 481 
100 3 100 
240710 5108 424 
229180 5057 714 
223711 5063 469 
226685 5446 726 
223864 5283 704 
224086 5120 830 
225407 4942 484 
231052 5476 719 
222639 4655 183 
225315 5126 734 
224033 4860 470 
223085 5171 717 
228325 5351 791 
222741 4895 470 
225796 4976 485 
223891 5201 469 
226417 5272 723 
224441 5127 710 
226889 5233 733 
221945 4798 242 
224700 5059 510 
225803 5167 840 
224712 4887 373 
228770 4862 341 
224139 5368 718 
222963 4924 473 
224504 4982 592 
234631 5411 722 
224713 5334 757 
225921 4909 348 
223458 4827 340 
225359 5095 473 
223072 4926 478 
225102 5046 353 
223298 4940 471 
223625 5064 476 
228844 5188 504 
224939 5139 473 
226029 5314 721 
225918 4946 348 
225563 4903 474 
223926 5215 496 
224062 5075 477 
224872 5227 711 
228011 5005 357 
226203 5176 715 
226134 4943 475 
229950 5045 475 
224375 5228 707 
225411 5225 474 
226498 5103 495 
226657 5301 768 
227706 5181 713 
226988 4859 344 
226734 5187 490 
224166 4945 475 
225309 5272 797 
224700 4940 476 
225587 4937 475 
227479 5099 348 
224558 4964 253 
227377 5306 565 
226510 5279 480 
225497 4796 443 
226466 5203 710 
225843 5034 494 
228623 5279 718 
225808 5037 347 
223925 5204 712 
225742 5469 736 
224352 5194 709 
223855 5092 481 
225944 4935 374 
226289 5471 355 
226722 4854 339 
226265 4963 485 
227168 5001 492 
225848 4956 481 
227715 5310 769 
225784 4880 351 
225659 4879 344 
225651 5297 725 
225418 5169 345 
233445 5100 492 
226709 4903 478 
226621 4804 350 
227329 5168 565 
227043 5051 353 
225807 5035 476 
225457 5111 556 
226101 5464 788 
227294 5111 717 
226447 5214 715 
227416 5114 478 
225590 4912 478 
226612 5092 480 
225255 4956 479 
226993 5376 734 
226277 5429 726 
226237 5182 496 
101 3 100 
245705 5398 553 
232390 5427 711 
230643 5085 471 
230742 5285 728 
229359 5255 704 
231579 5470 711 
232896 5206 502 
232415 5195 736 
230960 4757 185 
231150 5453 715 
229369 5037 471 
228504 5224 714 
231009 5292 717 
229588 4975 473 
231609 5205 476 
232373 5097 480 
233380 5385 799 
230816 5255 715 
233483 5350 733 
230864 4862 241 
231074 5247 484 
229808 5472 716 
232708 5097 354 
234272 5064 339 
231220 5303 705 
230793 5307 474 
231133 5523 473 
248993 5557 739 
230465 5233 703 
230542 5107 340 
230480 5075 341 
230369 5076 476 
230940 5192 481 
232647 4942 346 
231440 5368 849 
232120 5144 506 
236145 5217 478 
230428 5441 762 
232182 5276 728 
233435 4978 346 
231957 5245 476 
231583 5182 483 
231362 5440 478 
233183 5259 711 
232958 4977 344 
233234 5438 715 
233334 5279 503 
240780 5246 499 
232134 5495 713 
232075 5264 539 
234454 5121 479 
232912 5495 722 
233225 5348 863 
234516 5369 565 
232489 5150 479 
232410 5352 488 
231768 5292 705 
232337 5137 477 
232652 5156 489 
234413 5276 565 
230021 5093 240 
233521 5056 477 
231610 5191 478 
242510 4930 380 
231282 5385 713 
232205 5263 479 
233003 5371 728 
232693 5178 346 
232767 5424 715 
233455 5305 751 
231395 5402 757 
231964 5286 490 
232819 5389 588 
235030 5018 354 
231938 4976 344 
232985 5279 489 
232777 5248 528 
232305 5085 517 
233805 5437 729 
234291 4994 352 
232905 5193 342 
233648 5487 712 
232604 4973 356 
232183 5495 484 
232487 5079 484 
233115 5164 350 
233871 5140 490 
233543 5025 357 
231501 5055 479 
232799 5544 488 
234083 5321 712 
232408 5859 713 
241447 5480 751 
232631 5166 490 
233143 5382 493 
231952 5099 481 
233078 5127 524 
232301 5370 732 
231620 5333 714 
233622 5533 797 
102 3 100 
267814 7411 482 
238769 5392 730 
238239 5096 502 
238992 5572 712 
239026 5480 706 
237140 5313 745 
239878 5588 804 
238994 5520 709 
236855 5014 217 
246357 5569 723 
236460 5628 806 
239658 5388 731 
237786 5551 720 
238823 5415 504 
237800 5151 478 
238724 5376 479 
238351 5422 715 
239042 5444 747 
238987 5345 720 
239462 5008 243 
238232 5329 474 
240587 5441 719 
241021 5125 350 
238536 5130 350 
239408 5474 708 
239497 5178 474 
239749 5235 488 
240771 5566 741 
239617 5515 705 
238764 5511 554 
239290 5349 564 
238131 5353 478 
240038 5209 491 
238680 5238 353 
237117 5357 708 
239659 5406 477 
239196 5132 477 
240763 5636 758 
239562 5487 713 
240303 5234 354 
239120 5159 506 
240009 5243 493 
237937 5246 479 
263806 5624 725 
239727 5549 554 
239345 5454 727 
240432 5181 596 
241704 5743 783 
238889 5427 760 
239258 5196 594 
242201 5490 487 
256604 5561 743 
241403 5499 765 
242162 5274 493 
239404 5409 477 
240366 5274 606 
240158 5457 710 
239608 5206 478 
239538 5210 477 
239540 5404 485 
238025 5151 393 
239794 5393 488 
239704 5355 476 
240370 5200 354 
241546 5403 712 
240821 5275 481 
241301 5409 713 
241617 5328 348 
240129 5434 715 
240393 5608 721 
238428 5486 731 
241344 5383 481 
239603 5550 489 
240783 5058 347 
241180 5264 347 
240623 5742 775 
241347 5537 499 
241511 5259 488 
239154 5786 714 
243256 5322 565 
239406 5105 346 
239322 5373 712 
247160 5246 361 
241077 5176 485 
239571 5189 479 
240237 5396 573 
240157 5242 492 
240225 5701 557 
245327 5207 479 
242669 5283 550 
241768 5460 711 
240197 5469 719 
242067 5437 715 
239522 5353 482 
241165 5254 489 
241137 5333 480 
241727 5325 496 
238653 5570 735 
241959 5575 745 
241287 5516 711 
103 3 100 
314300 5546 501 
245844 5760 748 
246171 5362 475 
249844 5521 733 
246608 5694 711 
246265 5441 740 
247998 5837 706 
244057 5599 716 
246884 5224 284 
244647 5677 707 
245978 5603 705 
245821 5493 719 
246561 5678 720 
244292 5441 475 
248655 5306 479 
249261 5335 483 
247194 5800 713 
248847 5668 731 
245555 5575 722 
247554 5088 242 
245749 5556 474 
250304 5803 769 
248653 5329 344 
247738 5191 342 
245942 5688 707 
247827 5331 475 
247274 5498 478 
247938 5519 742 
245966 5540 710 
246931 5303 504 
248325 5366 475 
246091 5472 477 
248020 5249 479 
245564 5471 347 
245923 5494 708 
246803 5471 478 
246932 5763 779 
247228 5509 709 
246435 5636 715 
249596 5166 348 
245944 5369 476 
248810 5456 576 
246528 5532 492 
249303 5597 729 
248696 5648 761 
248114 5693 733 
247568 5490 476 
249187 5606 723 
246868 5654 713 
246952 5499 478 
249069 5371 490 
250369 5698 725 
249473 5810 732 
248004 5528 490 
247211 5587 479 
248425 5519 482 
247132 5617 725 
248103 5352 481 
247388 5319 479 
247988 5283 475 
247777 5388 558 
247107 5561 481 
259325 5504 489 
250032 5314 346 
249512 5606 716 
248248 6057 770 
247432 5470 749 
247480 5351 352 
247876 5683 716 
247262 5538 721 
248537 5507 861 
247444 5460 485 
249136 5506 492 
247426 5108 347 
249333 5173 341 
248549 5612 731 
248743 5541 488 
248255 5341 494 
247194 5654 713 
249551 5852 806 
248187 5444 352 
247217 5669 715 
250633 5764 556 
248673 5266 487 
248786 5340 489 
249098 5576 514 
248762 5595 484 
249056 5457 488 
248375 5514 480 
248114 5295 483 
248287 5531 713 
247956 5725 721 
248280 5596 720 
247307 5567 481 
247126 5680 481 
249034 5685 774 
251481 5489 485 
248272 5661 722 
250215 5495 717 
248808 5454 717 
104 3 100 
279992 5557 494 
252959 5505 746 
253571 5389 476 
254922 5909 788 
254143 5733 731 
254153 5715 714 
253944 5637 722 
253425 5757 780 
252691 5311 369 
252610 5745 708 
255808 5587 856 
253349 6058 720 
252267 5702 719 
254221 5381 476 
253919 5423 492 
253750 5417 506 
253935 5755 719 
254226 5589 736 
253677 5895 724 
252197 5202 393 
251721 5374 476 
253828 5609 719 
254711 5199 343 
255373 5276 343 
253105 5591 709 
252738 5797 760 
253376 5736 822 
256578 5869 726 
253155 5776 815 
258631 6647 800 
254052 5363 479 
255589 5481 487 
252636 5571 484 
251894 5511 559 
252352 5719 709 
253222 5400 476 
254111 5557 713 
253453 5709 710 
253625 5678 730 
255606 5309 347 
252719 6045 796 
252332 5396 480 
256719 5466 493 
254744 5910 744 
256106 5788 732 
255671 5711 735 
255363 5417 477 
257909 5579 708 
254315 5878 714 
254395 5428 480 
257761 5636 512 
258362 5813 760 
257710 5825 735 
255643 5399 476 
257973 5658 490 
255183 5441 480 
256684 5705 732 
253388 6002 773 
254666 5522 481 
256658 5992 784 
255910 5563 480 
255914 5652 482 
258370 5710 492 
255704 5643 572 
255559 5675 718 
256221 5725 745 
254068 5782 714 
255523 5605 709 
254554 5635 718 
255778 5837 739 
255844 5770 732 
254581 5507 498 
252989 5353 483 
254941 5369 355 
254383 5321 373 
256143 5785 715 
255230 5432 500 
255843 5519 501 
256730 5709 717 
254451 5620 709 
254737 5600 556 
278604 5838 729 
253199 5408 480 
255466 5477 484 
254031 5422 484 
254242 5369 484 
257054 5461 493 
257119 5999 772 
253744 5453 483 
255116 5459 492 
253511 5860 731 
256748 5558 749 
255414 5672 717 
263615 5682 492 
253281 5571 511 
255482 5723 716 
254535 5414 485 
253328 5843 721 
257109 5626 754 
255736 5709 731 
105 3 100 
281343 5983 753 
259459 5723 717 
259965 5468 477 
262386 5651 715 
263032 5864 728 
262436 5864 731 
260484 5721 710 
260787 5618 712 
259976 5385 351 
258970 5766 731 
261339 5760 725 
260154 6033 722 
260057 5665 754 
258553 5438 482 
260627 5472 480 
259789 5571 474 
264422 5798 733 
260655 5862 731 
259816 5928 722 
259790 5671 413 
261987 5553 487 
260978 5829 784 
260982 5330 364 
259951 5552 347 
261691 5749 726 
260928 5684 707 
260384 5707 709 
266955 5838 729 
262205 6055 712 
264621 5681 711 
260884 5504 507 
261999 5515 625 
259565 5631 479 
262191 5820 766 
259599 5895 708 
260642 5641 484 
260017 5703 709 
261809 5859 714 
262029 5726 715 
261629 5474 350 
263685 5738 742 
261424 6146 772 
261159 5586 481 
262847 5927 737 
262274 5833 712 
264671 5835 748 
261418 5546 479 
266685 5759 722 
263500 5759 721 
260151 5549 476 
263226 5715 480 
262882 6168 1015 
263207 6070 723 
262258 5508 480 
262740 5805 483 
264374 6345 771 
261668 5723 715 
262713 5761 710 
260865 5690 481 
262144 5818 711 
262964 5550 479 
276435 5668 513 
261479 5517 480 
264157 5522 476 
260989 5786 737 
263525 5941 736 
261209 5826 733 
263691 5724 488 
261454 5774 741 
263537 5960 745 
262737 5702 715 
261827 5683 490 
262153 5511 485 
263839 5729 570 
260951 6235 558 
262720 5891 714 
261624 5512 488 
262400 5478 518 
261850 5742 718 
261311 5743 763 
261857 5542 477 
264936 5771 718 
262676 5497 481 
261678 5575 487 
262911 5901 772 
260923 5478 512 
262914 6262 484 
264017 5849 742 
261385 5461 484 
263844 5524 482 
262068 5921 715 
263727 5987 720 
264587 5788 754 
271550 5686 509 
262007 6026 482 
262938 5744 732 
263856 5973 486 
263463 5849 723 
263122 5699 747 
263454 5820 715 
106 3 100 
287480 6090 708 
270493 5977 734 
270468 5783 475 
272334 6018 717 
270402 5914 761 
270063 6017 714 
271913 5940 729 
268130 5729 719 
270053 5731 340 
271791 6054 745 
269551 5819 713 
270407 5754 718 
269778 6055 738 
270538 6177 779 
269886 5767 480 
271175 5684 484 
269746 6073 716 
270547 6049 736 
268852 5771 722 
273147 6033 671 
270991 6291 784 
271154 5918 737 
269624 5689 347 
270366 5603 360 
272793 5944 730 
269380 5806 857 
269737 6004 713 
273084 5898 714 
272030 5871 730 
269066 6061 712 
273265 5813 473 
269115 5612 475 
269265 5564 479 
269066 5917 709 
267554 5774 769 
268549 5761 493 
268452 5926 727 
267666 5979 714 
268399 5901 720 
269857 5520 351 
269346 5925 711 
272459 5977 714 
268635 5723 481 
270847 5922 731 
269665 5820 709 
272318 6021 750 
270167 5626 481 
272268 5976 710 
270502 5998 716 
271317 5755 482 
270610 5812 493 
273939 6177 716 
271230 5843 720 
269658 5673 479 
271137 5738 481 
270404 5927 713 
269865 6221 717 
269506 5991 716 
270488 6029 768 
271225 6016 727 
269597 6119 773 
270008 5589 489 
272003 5708 489 
271431 6661 788 
271077 6108 719 
273218 5840 748 
269783 6114 718 
271478 5983 775 
268325 6034 719 
269405 5841 865 
270402 5951 733 
271362 5965 778 
269583 5848 485 
270816 5858 480 
270401 5671 527 
270922 5825 723 
269332 5734 489 
272462 5771 491 
269020 5876 716 
270440 5790 722 
279565 5676 488 
271119 5973 717 
269911 5875 483 
270685 5662 577 
281658 6165 762 
269137 5682 511 
271735 5701 483 
269687 5954 713 
271690 5782 495 
269902 6221 789 
274183 6040 736 
270953 5827 721 
270901 6236 739 
270444 5604 485 
270797 5865 486 
270612 6236 718 
272748 5598 488 
271142 5966 742 
271744 5940 736 
271789 6148 720 
107 3 100 
295774 6090 727 
278204 6136 733 
275648 5775 479 
276600 6101 717 
279485 5899 716 
278865 6168 722 
278403 6052 714 
273850 6101 715 
277115 5782 348 
278545 5990 732 
276232 6097 825 
277203 5886 721 
278286 6125 741 
276381 6085 710 
276964 6019 522 
277331 5730 473 
276959 6133 721 
280344 6158 736 
278051 5977 725 
282508 5844 473 
278922 6291 726 
279290 6011 740 
276399 6321 555 
278220 6133 567 
276515 5976 715 
273888 5898 709 
278026 6160 814 
278121 6083 751 
277665 5887 746 
279320 6171 985 
276464 5849 479 
276786 6271 476 
277326 5690 487 
277343 6081 729 
276215 5927 712 
278625 5892 482 
277434 6157 729 
277069 5987 714 
277366 6049 717 
278222 5786 395 
277159 6343 762 
280111 6031 744 
279011 6063 770 
280106 6062 721 
279602 6334 715 
280505 6049 752 
278846 6155 774 
278775 5893 714 
278096 6114 717 
278456 6178 793 
280514 6030 493 
279625 6098 729 
279522 6132 722 
279713 6052 771 
280696 6218 775 
278615 5939 720 
280857 5949 736 
277779 6132 718 
277451 5941 715 
278686 6203 712 
297415 5956 712 
278206 6071 784 
279166 5850 482 
279317 6045 726 
279546 6347 751 
278716 5947 863 
279581 6312 740 
278185 5952 716 
280953 5983 721 
277738 6141 728 
279509 5957 719 
276999 5960 717 
276744 6101 486 
279208 5889 487 
279758 6033 479 
280614 6127 725 
279761 6477 775 
279083 5781 488 
278732 6009 722 
279572 5958 718 
280971 6317 770 
278208 6155 721 
279663 5725 482 
279779 6429 783 
283088 6237 735 
279972 5835 484 
279742 6109 769 
278314 6107 716 
279015 6312 778 
280447 6077 799 
278102 6231 718 
277720 6246 739 
279708 6021 724 
277987 5786 487 
278716 6234 854 
279208 6163 716 
280149 5975 494 
278380 6130 741 
279690 6011 718 
287353 6155 735 
108 3 100 
304744 6040 711 
284120 5954 721 
285033 5844 477 
286035 6006 718 
285475 6237 718 
286560 6323 732 
285203 6235 713 
285587 6089 734 
285226 5905 551 
285557 6265 735 
285221 6240 715 
284171 6249 738 
288436 6642 738 
284324 6029 712 
286933 5892 484 
284605 6184 909 
285415 6109 733 
287721 6383 736 
290504 6152 740 
283806 5804 477 
285092 6211 862 
291113 6103 722 
285929 5920 478 
286118 5852 479 
286814 6312 714 
284711 6249 711 
286919 6045 739 
293528 6337 766 
285471 6012 718 
289339 6207 729 
286563 6219 780 
289304 6158 532 
285163 6043 534 
285828 6098 712 
284938 6104 788 
285078 5919 480 
286815 6053 713 
286393 6279 715 
286419 6185 723 
288761 6088 567 
287451 6066 715 
285033 6297 716 
284978 6061 714 
287239 6060 720 
288409 6241 731 
287282 6061 719 
287729 6526 715 
285741 6489 777 
287596 6097 717 
286844 6266 711 
288904 6504 789 
286101 6332 719 
289074 6189 741 
287889 6341 719 
287953 6139 728 
286597 6152 716 
288066 6303 753 
286880 6289 716 
285781 6338 713 
288762 6256 748 
287220 6245 715 
288284 6451 713 
287670 6249 776 
287835 6297 714 
287275 6307 724 
288139 6117 752 
287182 6089 721 
288495 6056 716 
288100 6322 718 
288019 6179 745 
286221 6354 751 
288027 6279 719 
286599 6580 777 
287414 6178 771 
285612 5831 484 
286804 6130 725 
287424 6350 736 
288285 6139 489 
286173 6485 722 
311354 6058 757 
291231 6352 734 
287740 6090 720 
287725 6452 793 
288097 6092 730 
290968 6337 732 
289055 6117 485 
286891 6279 715 
286057 6080 715 
284302 6112 898 
288533 6253 713 
288859 6203 853 
286877 6161 815 
287096 6634 741 
288049 5971 485 
285690 6092 716 
287481 6115 868 
286913 6233 775 
289150 6128 729 
287589 6300 718 
287416 6135 723 
109 3 100 
320163 6226 727 
292865 6252 724 
294943 6337 781 
295291 6117 726 
293221 6388 716 
296760 6457 719 
294492 6378 716 
296034 6210 734 
292047 5926 472 
295280 6350 716 
291899 6220 839 
295052 6279 740 
294389 6401 724 
294100 6225 727 
293810 6303 762 
292941 6190 712 
295835 6182 718 
294229 6357 724 
295484 6177 727 
296198 6283 766 
293999 6484 715 
293101 6284 743 
298086 6049 547 
294007 6055 480 
297363 6179 715 
293649 6475 713 
294467 6362 714 
300014 6332 737 
294939 6286 734 
294217 6320 716 
295923 6403 740 
295296 6753 763 
293854 6537 772 
293764 6229 715 
292690 6183 806 
297165 6106 582 
295069 6262 715 
294335 6445 722 
294264 6348 725 
296334 6202 477 
294124 6176 718 
292998 6457 734 
293824 6211 869 
294675 6268 739 
297332 6518 731 
296937 6275 739 
294776 6497 717 
295270 6430 730 
293440 6202 721 
297308 6447 731 
294719 6427 715 
297045 6477 737 
297210 6403 723 
296854 6212 721 
297726 6358 713 
295017 6264 719 
296740 6343 736 
294787 6672 717 
296119 6188 715 
297174 6426 716 
294537 6394 745 
294830 6380 715 
296270 6429 748 
296463 6534 807 
294149 6454 776 
295009 6180 722 
295722 6489 737 
294971 6349 721 
294702 6476 719 
294821 6212 729 
294979 6558 723 
294284 6411 718 
294283 6442 840 
294548 6302 747 
295019 6323 843 
296206 6247 739 
296253 6393 736 
296942 6410 780 
302138 12719 1435 
296059 6154 726 
296260 6478 716 
297293 6398 724 
296428 6422 714 
294637 6269 755 
297741 7156 741 
297802 6467 778 
295488 6398 732 
296524 6167 714 
296279 6425 754 
294872 6492 734 
296428 6400 719 
294081 6312 755 
296071 6508 744 
296479 6361 778 
297243 6289 718 
296624 6429 721 
297410 6267 735 
293239 6204 730 
312419 6285 737 
294776 6194 723 
110 3 100 
325803 6352 728 
301758 6446 721 
304149 6469 728 
304266 6367 740 
303442 6360 718 
305113 6277 718 
304295 6315 730 
303699 6325 721 
306292 6571 781 
302316 6198 717 
303012 6250 763 
303968 6399 724 
302044 6281 756 
304626 6606 710 
302765 6617 710 
303085 6210 718 
300211 6287 721 
308277 6369 813 
304062 6566 745 
300657 6528 713 
302147 6706 717 
304735 6645 799 
303466 6416 763 
303137 6723 779 
302820 6310 867 
302616 6288 716 
305804 6549 713 
305561 6513 734 
303178 6669 719 
301588 6588 734 
304415 6357 729 
303055 6267 861 
304634 6345 714 
302393 6271 730 
303140 6386 721 
309729 6597 812 
301117 6738 717 
302653 6410 719 
303664 6356 724 
303761 6413 796 
303817 6338 717 
305047 6255 839 
305865 6370 720 
307578 6358 723 
305714 6336 748 
304303 6351 725 
304698 6523 719 
304399 6487 720 
304143 6380 752 
307326 6514 750 
303973 6342 716 
305201 6585 719 
306071 6314 727 
307055 6535 718 
304881 6422 734 
304924 6475 720 
308761 6712 738 
304902 6304 721 
328939 6466 719 
306962 6349 824 
306069 6457 751 
304513 6706 716 
304819 6511 718 
305741 6574 717 
307894 6535 728 
303632 6606 739 
307908 6407 830 
306002 6406 740 
307296 6554 722 
303878 6434 785 
306470 6576 741 
303792 6474 721 
305441 6366 719 
306184 6302 718 
305585 6394 733 
306405 6338 758 
306656 6538 722 
304944 6524 722 
313428 6535 724 
304929 6296 726 
306492 6658 737 
304786 6271 725 
306201 6633 716 
304966 6388 729 
309050 6444 755 
305102 6674 734 
305228 6519 736 
306315 6297 720 
307735 6460 720 
305501 6434 748 
305686 6383 723 
305428 6552 727 
304818 6532 733 
303937 6463 718 
303438 6334 721 
304955 6328 722 
306934 6307 721 
307042 7693 1841 
307476 6570 741 
304762 6338 725 


==> figures/ma_hardware/hardware_stats.txt <==
Method	trans_err	rot_err	residual	chi2
GkCM	0.0027006	0.0119901	19899.4	0.125044
MILP	0.0027006	0.0119901	19899.7	0.125046
KCore	0.00263905	0.0252394	5.58886e+06	34.9917
PCM	0.00270402	0.0183403	223599	1.4037


==> figures/ma_hardware/initialized_hardware_stats.txt <==
Method	trans_err	rot_err	residual	chi2
GkCM	0.00269846	0.0117249	97878.7	0.61505
MILP	0.00269846	0.0117249	97878.6	0.615049
KCore	0.00270059	0.0178208	8.19005e+07	512.777
PCM	0.00269859	0.0123656	2.18261e+06	13.7019

